Anisotropy of Halo Main Sequence Turnoff Stars Measured with New MMT Radial Velocities and Gaia Proper Motions

We measure the anisotropy of the Milky Way stellar halo traced by a dense sample of 18<r<21 mag F-type main sequence turnoff stars using Gaia eDR3 proper motions and new radial velocity measurements published here.

==> DataBehindFigure1.txt <==
Title: Anisotropy of Halo Main Sequence Turnoff Stars Measured with New 
       MMT Radial Velocities and Gaia Proper Motions 
Authors: King III C., Brown W.R., Geller M.J., Kenyon S.J. 
Table: Data behind Figure 1 -- new radial velocities
================================================================================
Byte-by-byte Description of file: dbf1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     h        RAh    Hour of Right Ascension (J2000) 
   4-  5 I2     min      RAm    Minute of Right Ascension (J2000) 
   7- 12 F6.3   s        RAs    Second of Right Ascension (J2000) 
  14- 15 I2     deg      DEd    Degree of Declination (J2000) 
  17- 18 I2     arcmin   DEm    Arcminute of Declination (J2000) 
  20- 24 F5.2   arcsec   DEs    Arcsecond of Declination (J2000) 
  26- 32 F7.4   mag      rmag   SDSS r-band magnitude
  34- 39 F6.4   mag    e_rmag   rmag uncertainty
  41- 46 F6.1   km/s     RV     Radial Velocity
  48- 51 F4.1   km/s   e_RV     Radial Velocity uncertainty
--------------------------------------------------------------------------------
 8 37 35.596 43 29 57.46 19.6119 0.0178  -16.1 13.4 
 8 37 51.921 43 40 57.75 20.2837 0.0295 -168.3 22.6 
 8 37 57.682 43 34 49.34 20.5945 0.0330 -258.1 29.7 
 8 38 12.696 43 40 24.22 20.7200 0.0385  115.5 33.7 
 8 38 13.938 43 31 08.42 19.6979 0.0245    3.3 14.1 
 8 38 17.705 43 53 07.66 20.0966 0.0240   68.4 16.9 
 8 38 28.694 43 27 09.16 20.3014 0.0305  262.9 30.7 
 8 38 42.396 43 36 12.29 20.6935 0.0478  -12.3 33.3 
 8 38 51.422 43 16 05.53 20.4056 0.0322    0.9 33.1 
 8 38 57.482 43 55 52.74 19.9720 0.0230  -30.4 12.7 
 8 39 05.636 43 43 02.72 19.8187 0.0282  -90.3 10.6 
 8 39 09.158 43 09 10.29 20.0318 0.0306  102.9 28.5 
 8 39 11.459 20 17 08.28 19.1987 0.0172   84.4  9.0 
 8 39 14.212 20 12 16.63 20.3160 0.0295   12.9 19.1 
 8 39 14.363 20 04 55.64 20.3533 0.0281  175.7 19.3 
 8 39 15.424 20 18 31.42 20.4205 0.0309   76.8 13.1 
 8 39 15.610 43 08 01.11 19.7118 0.0281   13.3 15.0 
 8 39 16.379 20 06 48.16 20.0727 0.0254  157.1 18.2 
 8 39 18.054 43 36 23.40 19.7165 0.0232 -112.4 16.2 
 8 39 18.909 20 07 48.88 20.4068 0.0287  -34.4 24.1 
 8 39 21.703 19 57 49.27 20.4538 0.0334   78.8 14.0 
 8 39 23.338 43 12 58.45 20.3072 0.0334  -63.1 35.3 
 8 39 26.771 20 07 19.87 19.4567 0.0219   37.8 10.6 
 8 39 35.121 20 13 50.55 19.3645 0.0198  151.6  9.5 
 8 39 37.699 19 57 48.78 20.1798 0.0269   -3.9 16.0 
 8 39 39.498 19 04 24.37 19.4619 0.0266   25.7 12.9 
 8 39 41.263 20 02 41.88 20.2848 0.0261   98.8 12.0 
 8 39 41.314 19 11 37.87 19.8579 0.0205    1.8 10.6 
 8 39 42.258 43 16 25.21 19.6942 0.0248  154.7 22.1 
 8 39 46.491 20 06 51.75 19.9214 0.0247   -7.8 15.1 
 8 39 48.126 19 14 26.80 19.8704 0.0206    0.6 13.2 
 8 39 48.404 20 09 55.60 19.4542 0.0202 -120.9 12.8 
 8 39 48.514 20 13 43.68 19.3248 0.0196   57.4  8.3 
 8 39 49.444 43 37 43.42 20.2063 0.0290  -40.8 24.0 
 8 39 50.196 19 12 14.33 20.2055 0.0250   66.3 14.2 
 8 39 50.821 43 19 44.40 20.2225 0.0299   77.0 26.2 
 8 39 52.929 19 07 23.83 19.9891 0.0213  -10.1  9.9 
 8 39 58.580 20 05 14.94 19.4447 0.0207   62.4  8.4 
 8 39 59.225 19 07 59.54 19.4906 0.0188  238.1 13.3 
 8 39 59.757 18 51 41.80 19.7122 0.0199  194.6 22.1 
 8 40 03.970 43 05 52.99 20.0264 0.0316   95.5 19.0 
 8 40 04.533 18 46 21.72 20.7145 0.0323  192.3 18.1 
 8 40 05.086 19 09 37.37 19.7501 0.0197  131.0 15.3 
 8 40 05.580 20 06 53.77 20.6638 0.0316    0.7 21.8 
 8 40 06.861 19 02 41.00 20.2978 0.0326   40.1 18.0 
 8 40 10.733 19 14 36.50 20.2703 0.0244   89.2  9.1 
 8 40 11.581 19 11 05.44 19.3968 0.0180   84.8  9.6 
 8 40 12.484 43 09 49.54 19.6711 0.0291 -185.9 20.3 
 8 40 13.041 19 02 12.34 20.9218 0.0362  -12.7 27.4 
 8 40 14.651 19 24 44.11 18.9847 0.0133   47.5  4.6 
 8 40 15.293 18 44 24.66 20.1260 0.0276  146.2 14.0 
 8 40 16.951 43 10 11.55 20.1650 0.0326   59.4 44.0 
 8 40 18.297 19 14 35.35 19.8928 0.0209  129.6  9.7 
 8 40 19.371 20 20 35.63 19.6753 0.0164   57.6 19.4 
 8 40 19.413 19 56 22.77 21.0552 0.0463   73.2 30.6 
 8 40 19.526 43 51 58.36 19.4409 0.0331 -179.5 13.1 
 8 40 19.883 19 01 05.86 19.8436 0.0194   84.2 12.3 
 8 40 24.487 18 57 48.62 20.0827 0.0214   68.9 12.9 
 8 40 24.490 19 04 46.18 19.5052 0.0212  -12.8  8.2 
 8 40 24.593 19 19 16.66 19.9394 0.0230   53.7  7.6 
 8 40 25.627 18 47 19.55 20.9078 0.0380  153.9 21.2 
 8 40 26.169 18 53 37.58 19.3730 0.0203  114.0 12.6 
 8 40 27.378 43 35 06.99 20.0869 0.0276  -42.7 14.2 
 8 40 28.147 18 54 27.67 19.6700 0.0216   79.0  9.8 
 8 40 28.809 19 17 20.71 19.5179 0.0186  148.8  7.6 
 8 40 30.523 20 05 11.52 20.1024 0.0250   41.0 17.2 
 8 40 30.935 19 26 24.85 21.0135 0.0393   90.6 19.9 
 8 40 35.422 19 15 34.15 20.6363 0.0299   16.1 19.9 
 8 40 36.895 43 29 11.56 20.6905 0.0351 -144.9 29.0 
 8 40 39.329 18 39 40.65 19.1320 0.0192  343.7 10.5 
 8 40 39.415 18 52 10.92 20.4598 0.0292   -6.7 15.6 
 8 40 40.029 18 45 08.36 20.5872 0.0385   72.4 13.1 
 8 40 42.419 43 34 12.08 20.2249 0.0364   24.0 33.3 
 8 40 42.855 43 40 52.99 19.7895 0.0247 -161.1 15.5 
 8 40 43.054 43 24 57.45 20.1758 0.0269    1.0 20.9 
 8 40 43.184 20 03 19.77 20.7401 0.0381   68.1 16.5 
 8 40 43.768 19 23 55.51 20.3958 0.0269  -48.2  9.9 
 8 40 43.816 19 20 16.54 19.8278 0.0216  -22.3 16.3 
 8 40 45.694 19 54 03.80 19.3297 0.0155  318.5 17.9 
 8 40 46.964 20 13 17.48 20.4591 0.0250   86.5 26.6 
 8 40 48.588 18 40 04.56 20.3014 0.0276  254.3 22.5 
 8 40 49.261 20 16 52.07 19.7618 0.0192   91.0 17.7 
 8 40 51.228 19 20 15.17 19.4330 0.0201   68.2  7.0 
 8 40 52.210 19 27 43.17 20.5535 0.0293  398.9 22.7 
 8 40 54.219 43 17 37.60 20.8222 0.0384   14.1 35.9 
 8 40 56.364 20 23 29.63 19.2606 0.0141  -32.2 22.1 
 8 40 57.343 20 10 30.42 19.1885 0.0187   92.9 16.4 
 8 40 58.098 19 54 32.12 19.9345 0.0193   12.4 22.1 
 8 40 58.596 43 57 40.01 20.5304 0.0447 -101.1 42.3 
 8 41 03.097 19 58 39.82 19.6783 0.0216   55.3 18.1 
 8 41 05.054 43 49 30.33 20.2479 0.0322  118.3 37.6 
 8 41 06.750 18 41 24.19 19.5085 0.0165   82.1  9.5 
 8 41 07.035 20 00 04.68 19.4724 0.0201  209.7 18.6 
 8 41 07.787 43 31 21.82 20.2042 0.0256    6.6 13.5 
 8 41 07.924 18 39 34.32 19.4320 0.0230  272.9 13.8 
 8 41 11.783 19 27 46.06 20.2529 0.0247  -19.3 20.2 
 8 41 11.986 20 12 02.20 20.0773 0.0271  108.8 23.8 
 8 41 12.573 43 11 29.82 20.7063 0.0375  -36.2 23.3 
 8 41 13.812 19 09 16.63 19.6218 0.0187   68.2 13.7 
 8 41 14.272 19 23 33.67 20.0863 0.0230    9.2 13.6 
 8 41 17.242 20 03 58.51 19.1434 0.0193  301.1 16.8 
 8 41 19.841 43 42 35.04 19.8478 0.0282 -132.6 15.4 
 8 41 20.284 43 29 51.62 20.2283 0.0260  137.9 29.8 
 8 41 21.616 43 39 14.01 19.7918 0.0199 -141.1 18.9 
 8 41 22.553 19 09 45.82 20.8464 0.0356  118.7 19.2 
 8 41 24.043 20 02 49.53 19.0093 0.0178  123.5 16.2 
 8 41 24.963 18 53 15.96 20.7677 0.0337    1.1 19.2 
 8 41 25.502 18 58 54.33 21.0607 0.0405   -7.5 16.4 
 8 41 26.577 19 26 10.70 19.3331 0.0181  386.9 12.0 
 8 41 28.304 19 33 03.25 19.7961 0.0192  219.4 12.9 
 8 41 28.932 19 13 58.00 20.6981 0.0373    7.2 19.8 
 8 41 29.059 18 36 22.55 19.6579 0.0240  -76.8  9.3 
 8 41 30.913 18 45 16.56 19.8026 0.0187   93.7 11.5 
 8 41 32.860 18 45 07.88 19.6893 0.0177    4.1  9.5 
 8 41 33.673 19 10 38.85 20.7602 0.0411  163.3 21.0 
 8 41 33.890 19 58 34.09 19.2811 0.0156  116.1 27.0 
 8 41 37.591 19 14 57.00 19.7511 0.0266   36.8 21.4 
 8 41 38.466 19 06 31.90 20.0883 0.0253  185.3 14.8 
 8 41 41.079 18 46 57.18 20.5430 0.0328  -11.1 15.3 
 8 41 41.498 18 58 19.76 19.1121 0.0175   57.7  6.3 
 8 41 43.822 43 48 47.76 20.4187 0.0314   46.2 23.2 
 8 41 44.515 19 06 50.25 20.4509 0.0292   19.2 17.6 
 8 41 46.332 19 01 12.10 20.7786 0.0338  -16.9 17.2 
 8 41 47.255 18 48 13.17 20.3562 0.0298   82.7 13.8 
 8 41 47.389 43 35 38.75 20.5650 0.0315  -30.8 40.2 
 8 41 49.071 18 57 44.95 20.2704 0.0254   92.6 17.7 
 8 41 50.743 18 44 11.99 19.5060 0.0246   -5.1 14.3 
 8 41 51.190 18 50 03.02 20.3512 0.0297  133.9 12.5 
 8 41 54.592 43 26 44.42 19.8981 0.0254  -33.9 16.9 
 8 41 54.805 18 57 41.15 19.1988 0.0178  -87.1 12.7 
 8 41 55.866 18 51 51.70 19.9959 0.0258  141.6 21.6 
 8 41 55.897 19 00 19.01 20.3728 0.0295  234.8 23.2 
 8 41 56.116 18 40 08.30 19.9784 0.0270  161.4 14.2 
 8 41 56.257 19 00 49.95 19.7708 0.0239  251.7 22.4 
 8 41 57.445 18 58 34.97 20.3246 0.0299  209.2 20.8 
 8 41 58.702 18 51 43.95 19.0221 0.0211  130.4  7.6 
 8 41 59.182 19 07 38.51 19.5656 0.0224  194.3  7.1 
 8 42 00.933 19 02 00.22 20.2640 0.0281   56.4  9.6 
 8 42 01.568 19 20 17.96 20.8565 0.0404   39.6 23.1 
 8 42 03.240 18 51 40.21 19.4138 0.0222   49.5  8.5 
 8 42 03.553 18 54 00.44 20.5425 0.0372   -9.2 16.0 
 8 42 08.242 18 41 18.00 20.7473 0.0352   -6.8 33.6 
 8 42 09.787 18 59 34.57 20.0769 0.0262   42.3  9.0 
 8 42 09.811 18 48 19.90 21.0372 0.0473   26.9 18.0 
 8 42 10.594 19 20 18.93 19.2120 0.0216   50.5  5.2 
 8 42 13.681 43 54 02.41 20.3951 0.0342  -32.9 22.6 
 8 42 23.280 19 31 07.80 19.5645 0.0189   22.8  9.4 
 8 42 26.603 19 17 16.18 20.0880 0.0272  -26.9  9.7 
 8 42 29.511 19 22 53.11 19.9969 0.0258  164.2 10.1 
 8 42 30.452 18 52 21.09 20.3571 0.0350    1.8 17.1 
 8 42 31.029 19 00 39.68 20.0201 0.0256   90.1 12.9 
 8 42 31.128 19 11 18.87 19.8196 0.0209  165.7 10.5 
 8 42 36.131 19 07 42.30 19.1471 0.0179  120.1  4.8 
 8 42 37.833 18 45 09.90 19.0608 0.0173   45.8  6.7 
 8 42 38.884 18 57 56.66 20.2855 0.0263  354.2 23.4 
 8 42 39.282 19 22 58.76 21.0117 0.0523  124.2 22.9 
 8 42 39.797 19 13 39.96 19.3786 0.0178   53.0 12.0 
 8 42 44.659 18 59 52.36 19.9000 0.0219   42.3 19.0 
 8 42 50.159 19 18 54.13 20.0423 0.0261   76.1 12.1 
 8 42 53.887 18 53 14.01 20.1062 0.0241   10.6 16.4 
 8 42 55.721 19 10 21.36 19.7826 0.0235   48.6 14.8 
 8 42 59.899 19 05 51.39 20.4739 0.0283  182.2 20.1 
 8 43 05.395 19 18 52.78 20.8908 0.0362  -33.8 23.2 
 8 43 13.336 19 00 25.89 19.3932 0.0164  132.7 21.4 
 8 43 16.598 18 59 53.92 19.1773 0.0152  251.2 12.7 
 8 43 16.866 19 11 10.16 20.3167 0.0283   69.3 12.2 
 8 43 22.857 18 48 38.79 20.9202 0.0348  -42.3 32.0 
 8 43 23.791 19 01 50.94 20.4733 0.0293   23.3 16.1 
 8 43 26.730 19 05 42.55 20.5646 0.0318  189.2 27.4 
 8 45 56.116 44 01 42.54 20.1337 0.0348  -21.7 15.1 
 8 45 58.066 43 59 57.93 20.4238 0.0379  187.5 24.8 
 8 45 58.519 44 08 56.89 20.9591 0.0496 -171.4 21.6 
 8 46 06.680 44 15 28.66 19.8271 0.0246 -205.8 13.1 
 8 46 20.787 44 09 35.92 20.3698 0.0408  -13.7 10.6 
 8 46 25.250 44 20 13.43 21.0094 0.0441  -44.7 22.1 
 8 46 27.705 44 05 34.80 20.4694 0.0416   -1.1 23.5 
 8 46 28.117 44 17 26.93 20.4539 0.0319  -34.7 16.2 
 8 46 39.958 44 09 05.86 20.6958 0.0350  -48.5 12.3 
 8 46 44.408 43 46 23.39 19.6176 0.0198 -180.0 12.3 
 8 46 48.878 44 20 12.33 19.4347 0.0209  -91.5  9.6 
 8 46 53.472 44 18 05.70 20.3993 0.0312  -43.2 21.1 
 8 46 56.345 44 20 08.04 19.7103 0.0233   56.8 16.1 
 8 46 59.246 44 05 14.37 21.0099 0.0411  -74.0 20.3 
 8 47 21.298 44 19 29.04 19.6667 0.0254   76.8 11.8 
 8 47 22.139 43 38 48.43 19.0597 0.0230  -44.7  6.8 
 8 47 28.992 43 59 18.40 19.9805 0.0216  -61.2 10.8 
 8 47 32.305 43 55 44.18 20.3698 0.0273   46.6 22.7 
 8 47 35.560 43 34 40.15 19.7825 0.0434  -54.2 12.2 
 8 47 42.508 44 05 23.19 19.3330 0.0321  128.2 13.1 
 8 47 44.153 43 43 31.72 19.8186 0.0331  139.7 12.0 
 8 47 45.179 44 28 08.12 19.3102 0.0230 -120.2  7.6 
 8 47 48.733 43 32 53.67 19.4728 0.0218   99.1 20.8 
 8 47 52.139 43 49 12.48 19.4217 0.0314  -59.2  8.9 
 8 48 01.096 44 19 28.30 19.7210 0.0285 -102.5  9.9 
 8 48 03.393 43 39 34.60 19.4450 0.0188   86.1  8.5 
 8 48 13.212 44 30 44.41 20.3162 0.0308  -99.8 14.4 
 8 48 19.412 44 16 32.39 19.3221 0.0371  104.0  9.4 
 8 48 24.658 44 22 41.66 20.3247 0.0348 -227.8 21.5 
 8 48 30.031 44 04 49.78 19.6275 0.0330  -26.0  7.8 
 8 48 37.203 44 00 31.05 20.6782 0.0329  -11.3 13.7 
 8 48 40.331 43 51 37.03 20.2022 0.0290 -233.1 12.3 
 8 48 48.670 43 43 39.68 19.6575 0.0235   54.4  9.0 
 8 48 52.244 43 59 29.38 20.8082 0.0369 -188.6 17.7 
 8 48 53.755 44 23 07.66 19.8448 0.0259  -19.5  9.8 
 8 48 54.582 44 00 33.97 19.6181 0.0179  -15.3  9.0 
 8 48 58.115 44 09 06.67 19.9925 0.0399   84.0 10.1 
 8 49 02.389 44 12 07.41 20.1681 0.0413   -2.7 11.1 
 8 49 07.216 44 27 47.28 19.5466 0.0240 -143.1  9.4 
 8 49 12.541 44 18 24.03 20.8051 0.0423  -56.4 33.0 
 8 49 12.984 44 11 22.26 20.3128 0.0429 -158.4 18.6 
 8 49 22.436 44 06 27.42 20.7631 0.0448  155.6 21.6 
 8 49 30.195 44 18 57.13 19.8211 0.0245 -112.5 11.0 
 8 49 35.695 43 48 34.26 19.8011 0.0227   74.2 13.8 
 8 49 37.370 43 50 32.32 19.0758 0.0181  -13.5  6.4 
 8 49 45.844 44 15 09.82 19.7737 0.0239  -72.4 10.1 
 8 49 48.765 44 24 30.03 20.7471 0.0379 -162.1 17.9 
 8 49 54.701 43 50 11.96 20.0340 0.0279  -75.2  9.6 
 8 50 04.359 43 46 35.92 19.9380 0.0233 -140.6 12.5 
 8 50 21.683 43 56 14.81 20.1603 0.0312 -152.3  8.9 
 8 50 23.441 43 55 33.84 20.1636 0.0290  124.3 11.9 
 8 50 28.175 43 40 33.54 19.3924 0.0178  -99.0 13.6 
 8 50 30.297 43 49 41.96 20.2059 0.0300  233.4 12.7 
 8 50 31.615 44 16 45.59 19.8777 0.0227  125.2 10.5 
 8 50 35.914 44 00 10.89 20.5142 0.0357   36.6 19.4 
 8 50 41.510 44 06 35.87 20.9965 0.0464   37.2 18.4 
 8 50 41.888 44 18 37.68 19.5631 0.0203 -188.7  9.0 
 8 50 43.573 43 45 08.94 20.5911 0.0342  -17.2 22.7 
 8 50 47.371 44 15 30.06 19.9191 0.0234  268.8 12.1 
 8 50 51.604 43 57 42.04 19.8590 0.0261 -153.8 12.6 
 8 50 54.065 44 05 32.78 20.0400 0.0281  -55.6 10.5 
 8 50 58.381 43 51 15.42 20.8806 0.0450  109.7 23.2 
 8 51 05.793 43 54 44.18 19.7521 0.0251 -252.8  8.8 
 8 51 12.289 44 03 52.80 19.9135 0.0244  -16.1 11.0 
 9 16 43.543 52 06 10.78 19.3815 0.0225  -73.5 17.8 
 9 17 02.577 51 20 13.62 20.8008 0.0373  -74.5 41.4 
 9 17 30.214 51 44 20.24 20.4924 0.0324  -36.9 35.9 
 9 17 51.078 51 38 39.26 20.4732 0.0303  108.6 19.5 
 9 18 01.285 51 15 10.26 20.1555 0.0247   -1.5 35.9 
 9 18 20.494 51 19 20.60 19.5330 0.0182  154.4 19.6 
 9 18 21.839 51 25 20.37 19.8674 0.0224  -58.8 23.8 
 9 18 34.803 51 33 21.48 19.5983 0.0176  -29.5 17.7 
 9 18 52.962 51 23 38.45 20.2413 0.0270 -170.5 35.8 
 9 20 29.614 51 54 24.75 19.3884 0.0151 -111.8 11.3 
 9 40 12.326 20 09 41.62 20.1584 0.0266  124.8 14.8 
 9 40 16.017 20 03 40.12 19.8060 0.0222  -89.2 20.1 
 9 40 18.046 19 54 58.93 20.4320 0.0275   56.9 18.3 
 9 40 20.655 20 06 55.50 20.8966 0.0353  -36.5 20.0 
 9 40 22.640 20 16 31.00 20.1363 0.0265   50.5 23.2 
 9 40 24.380 19 58 33.80 19.3840 0.0203  135.3 12.4 
 9 40 24.792 20 13 15.80 19.3569 0.0222  119.5 11.7 
 9 40 32.009 19 58 08.61 20.3169 0.0342   -6.4 19.9 
 9 40 34.450 19 57 20.16 20.8789 0.0345  114.0 26.0 
 9 40 38.024 20 00 26.88 20.6450 0.0303   20.2 23.8 
 9 40 38.618 20 08 48.35 20.2411 0.0271  -19.9 19.0 
 9 40 39.229 20 16 43.57 20.9935 0.0378   13.0 37.2 
 9 40 39.449 20 10 07.50 20.2554 0.0273  -61.1 20.4 
 9 40 41.893 20 01 48.36 18.8286 0.0189  114.1  8.3 
 9 40 43.466 19 47 34.24 20.4835 0.0264   10.4 23.2 
 9 40 44.176 20 22 40.07 20.4698 0.0291  -13.9 17.3 
 9 40 44.643 20 23 20.78 20.5882 0.0308   17.9 22.5 
 9 40 45.515 20 10 24.05 18.9089 0.0210   27.3  8.2 
 9 40 47.709 20 23 16.25 19.4445 0.0218  -95.4 10.9 
 9 40 51.146 20 12 54.15 20.9424 0.0360  -38.0 29.4 
 9 40 52.063 20 13 27.99 20.0166 0.0231  -14.0 13.5 
 9 40 53.467 19 53 24.67 20.9274 0.0347  -32.9 32.4 
 9 40 55.142 20 06 15.01 20.4301 0.0277   88.0 19.9 
 9 40 55.180 20 24 13.10 19.7133 0.0205   66.6 12.8 
 9 40 58.709 20 02 09.71 20.2307 0.0255  151.9 18.6 
 9 41 02.112 19 44 01.61 20.9730 0.0366  -65.6 45.7 
 9 41 05.195 19 48 51.43 20.3931 0.0252  -17.9 22.1 
 9 41 08.044 20 07 46.66 20.6538 0.0307  195.5 20.0 
 9 41 08.357 20 22 04.47 19.6863 0.0209 -148.9 11.2 
 9 41 08.707 20 15 55.92 20.2624 0.0251   -6.1 24.4 
 9 41 09.809 20 01 17.58 20.6088 0.0299   21.7 19.5 
 9 41 09.867 19 49 29.62 19.7889 0.0191  136.7 14.9 
 9 41 10.327 20 25 01.00 20.4775 0.0269  163.6 27.1 
 9 41 10.444 19 41 08.16 19.7378 0.0175   50.7 23.1 
 9 41 12.676 19 56 17.95 20.1871 0.0247  129.0 33.4 
 9 41 13.204 20 19 05.30 20.6295 0.0299  207.7 26.7 
 9 41 15.512 19 51 59.81 20.9955 0.0383  -27.2 27.4 
 9 41 15.803 20 28 00.37 20.2429 0.0244  -36.7 15.7 
 9 41 23.641 20 08 17.40 20.5117 0.0285  -10.6 27.4 
 9 41 26.058 20 00 22.48 20.1005 0.0245  -25.5 14.8 
 9 41 26.076 20 21 07.19 20.0930 0.0222  -21.3 26.4 
 9 41 26.312 19 56 36.97 20.0738 0.0235   21.3 19.7 
 9 41 27.291 20 09 30.84 20.8134 0.0330    0.2 21.3 
 9 41 27.830 20 16 48.16 19.9842 0.0212   36.2 15.7 
 9 41 29.818 19 47 11.09 20.3927 0.0270  -12.4 17.6 
 9 41 31.514 20 16 37.90 20.3570 0.0247  -98.9 22.3 
 9 41 32.688 20 13 38.50 20.4225 0.0255  240.8 32.2 
 9 41 32.777 19 54 32.21 19.3419 0.0195  149.8  9.1 
 9 41 33.320 19 38 46.74 20.9819 0.0352  280.3 28.9 
 9 41 34.758 20 29 08.62 20.8586 0.0338  -11.0 26.6 
 9 41 35.095 20 03 27.37 20.4539 0.0275   32.2 17.2 
 9 41 35.249 20 25 35.05 19.9511 0.0227  261.3 18.6 
 9 41 36.224 20 22 57.26 20.3137 0.0246  -19.5 18.5 
 9 41 36.537 20 31 00.33 20.8614 0.0343   16.5 26.8 
 9 41 38.085 20 08 03.99 19.0770 0.0198  217.4  9.0 
 9 41 38.912 19 35 15.40 19.0812 0.0144  147.6 10.6 
 9 41 39.070 20 25 04.02 19.7959 0.0202  170.2 20.9 
 9 41 39.434 20 03 56.62 19.7047 0.0218  -40.5 12.4 
 9 41 40.856 20 04 34.63 19.9780 0.0233  -25.4 13.9 
 9 41 40.911 20 06 20.01 20.7689 0.0338  -63.1 25.6 
 9 41 46.428 19 37 24.14 19.6264 0.0167   77.6 12.1 
 9 41 46.974 20 24 45.80 18.7292 0.0162  149.5  9.4 
 9 41 49.501 19 42 55.35 20.2321 0.0279  -24.1 16.7 
 9 41 51.090 19 34 26.16 19.5654 0.0164   24.1  9.7 
 9 41 52.608 19 56 21.33 19.2974 0.0180   83.4 10.7 
 9 41 53.445 20 27 08.91 20.0013 0.0231  -48.3 16.9 
 9 41 54.486 19 48 02.56 20.6105 0.0287  -49.3 27.4 
 9 41 54.915 20 04 57.47 18.9662 0.0195  214.8  6.0 
 9 41 55.347 20 08 50.52 19.5045 0.0198  308.0 18.3 
 9 41 55.601 20 29 15.01 20.8891 0.0344 -100.8 22.1 
 9 41 56.820 20 11 30.07 20.8890 0.0331  -61.6 27.4 
 9 41 57.823 19 57 58.78 19.7231 0.0199  -35.3 11.3 
 9 41 59.230 20 13 12.62 20.1669 0.0245  340.5 20.1 
 9 41 59.247 20 03 28.91 18.8545 0.0193  -93.6  9.4 
 9 42 00.219 20 25 20.90 19.2671 0.0181  -13.1  9.7 
 9 42 00.487 20 32 51.50 19.6121 0.0212  242.6 13.8 
 9 42 01.709 19 41 59.46 19.3555 0.0234  155.3  8.7 
 9 42 01.960 20 27 43.06 19.6623 0.0212   34.0 11.2 
 9 42 02.330 19 38 52.30 18.3422 0.0218  196.2  6.0 
 9 42 06.667 20 01 26.56 19.2641 0.0189   81.4  9.6 
 9 42 07.305 20 00 06.40 20.5644 0.0281  -44.3 16.3 
 9 42 07.703 20 21 21.52 20.3112 0.0250  -36.8 21.1 
 9 42 08.703 19 51 32.27 20.6444 0.0293  140.3 23.8 
 9 42 09.338 19 34 19.39 20.0037 0.0206   14.1 20.9 
 9 42 09.571 20 25 24.57 19.8756 0.0213  -54.8 13.7 
 9 42 11.343 19 41 24.19 20.2155 0.0277 -104.8 14.8 
 9 42 13.543 19 40 56.08 20.0162 0.0262  -79.4 16.2 
 9 42 14.639 20 16 06.75 18.8590 0.0168  -94.2  9.1 
 9 42 15.854 19 38 58.11 20.4791 0.0302   -7.5 14.5 
 9 42 18.329 20 10 09.54 20.9484 0.0343  127.3 28.3 
 9 42 18.755 20 24 49.72 20.4537 0.0272   -4.8 16.6 
 9 42 19.146 19 53 42.68 20.0529 0.0222  147.3 17.2 
 9 42 20.255 19 56 59.51 20.6983 0.0303  -82.9 20.7 
 9 42 21.090 19 57 54.70 20.9349 0.0358   19.0 41.3 
 9 42 24.344 19 54 26.78 20.8294 0.0336  161.0 31.9 
 9 42 25.972 20 03 03.77 20.2019 0.0240  121.3 28.8 
 9 42 26.912 20 16 13.93 19.9125 0.0211  111.3 14.8 
 9 42 30.006 19 44 42.45 20.1239 0.0218  -34.2 16.7 
 9 42 30.984 20 23 08.51 20.7463 0.0306    6.7 21.4 
 9 42 31.070 20 28 54.65 20.7354 0.0300  -30.3 23.1 
 9 42 31.242 20 01 40.51 19.8156 0.0216  -34.0 11.8 
 9 42 31.403 20 02 28.76 20.3463 0.0263   -0.8 23.3 
 9 42 32.680 20 21 54.43 20.1604 0.0221  -57.5 16.9 
 9 42 34.084 20 04 01.35 20.9530 0.0346  147.1 28.6 
 9 42 34.702 20 27 44.94 20.0513 0.0213  169.0 24.3 
 9 42 35.883 19 54 10.57 20.4498 0.0276  -38.3 19.0 
 9 42 35.980 20 14 17.97 20.9953 0.0357 -133.4 26.0 
 9 42 36.392 19 34 49.04 20.4947 0.0262  223.0 19.1 
 9 42 36.649 20 18 38.53 20.1775 0.0222  -26.6 16.6 
 9 42 37.088 19 39 58.29 18.0779 0.0149  174.6  7.4 
 9 42 38.778 19 57 03.62 20.0568 0.0234  -41.5 20.5 
 9 42 39.162 20 09 01.47 19.1688 0.0184  193.2 10.8 
 9 42 39.924 19 41 39.60 20.8015 0.0305  232.5 36.9 
 9 42 43.388 20 11 06.67 19.8064 0.0212  -24.0 15.1 
 9 42 43.838 19 40 18.96 20.1191 0.0218   10.5 20.0 
 9 42 46.966 20 05 06.45 20.6264 0.0314   54.2 28.2 
 9 42 47.450 20 01 07.68 20.4537 0.0276  -28.5 16.1 
 9 42 48.799 20 17 08.88 19.0931 0.0156 -138.2  9.4 
 9 42 48.858 19 40 50.72 20.2197 0.0242  148.1 18.9 
 9 42 50.413 20 03 48.51 19.3855 0.0191   38.6  9.8 
 9 42 57.259 19 37 58.10 19.8855 0.0189   93.1 16.6 
 9 42 57.629 20 23 29.10 20.1305 0.0216   40.4 14.1 
 9 42 59.422 20 07 05.15 20.7787 0.0315   74.2 25.2 
 9 42 59.950 20 27 36.25 20.4464 0.0254   42.1 34.5 
 9 43 01.162 20 18 13.73 19.3759 0.0167  122.2 11.9 
 9 43 01.183 20 02 44.49 20.9670 0.0363  -74.9 32.4 
 9 43 02.069 19 45 57.21 18.7597 0.0166  -49.8  7.4 
 9 43 03.885 19 42 36.10 19.9333 0.0205   -1.0 13.2 
 9 43 03.943 20 15 14.09 20.2574 0.0255   56.3 25.0 
 9 43 04.293 20 07 01.40 20.0628 0.0228  -11.1 10.4 
 9 43 05.038 19 51 21.09 18.8206 0.0167  203.4  8.5 
 9 43 09.045 19 51 04.79 20.5537 0.0276  -23.1 18.9 
 9 43 09.069 19 45 50.19 20.0508 0.0220    7.0 15.7 
 9 43 09.381 20 22 37.09 20.9232 0.0334   49.9 29.3 
 9 43 09.711 19 55 14.32 20.4528 0.0270   -9.1 21.2 
 9 43 10.919 20 15 35.57 20.5631 0.0329    1.4 24.6 
 9 43 11.417 20 14 05.81 19.6791 0.0181 -119.1 11.0 
 9 43 13.724 20 05 20.65 20.6374 0.0292   77.2 19.8 
 9 43 14.281 19 54 20.38 20.1948 0.0239  -33.2 20.5 
 9 43 14.954 19 57 33.35 19.6678 0.0202  -10.3 13.5 
 9 43 15.922 19 46 22.05 19.3977 0.0183  184.7 11.9 
 9 43 17.491 19 42 48.44 20.2577 0.0240   11.8 14.5 
 9 43 21.494 19 47 48.73 20.5174 0.0270  -50.4 25.1 
 9 43 26.802 19 51 21.67 19.7771 0.0210  -33.0 16.1 
 9 43 27.032 19 44 12.06 20.9157 0.0339  -12.0 22.1 
 9 43 27.746 19 55 59.05 20.3871 0.0259  140.5 20.9 
 9 43 32.803 19 58 48.90 20.0085 0.0221  -35.1 15.9 
 9 43 34.674 19 59 21.56 20.9261 0.0349  -34.9 27.7 
 9 43 34.859 20 17 30.44 19.0066 0.0151    3.8 11.8 
 9 43 35.484 19 45 38.90 19.5848 0.0191  216.3 13.2 
 9 43 35.512 19 57 43.18 19.8606 0.0211  -37.1 17.4 
 9 43 35.755 19 53 09.84 20.9368 0.0345  139.2 30.8 
 9 43 35.865 20 11 06.42 20.1653 0.0218  -14.5 13.2 
 9 43 36.401 19 49 33.14 20.7738 0.0314   87.6 33.5 
 9 43 36.693 19 47 43.77 20.5818 0.0277   -1.9 22.4 
 9 43 39.920 19 50 24.13 20.1880 0.0237  259.8 17.8 
 9 43 41.437 20 22 31.89 18.9670 0.0202  -49.9 10.4 
 9 43 41.461 20 16 04.72 19.9689 0.0197   16.5 17.8 
 9 43 43.861 20 11 18.54 19.8060 0.0185   23.0 13.6 
 9 43 45.279 20 02 29.08 19.9007 0.0178  165.6 14.4 
 9 43 48.785 20 01 53.89 20.4013 0.0233   -2.3 22.2 
 9 43 50.408 19 59 26.38 20.7776 0.0299  -31.1 29.8 
 9 43 51.181 20 03 29.36 18.9150 0.0125  -68.5 11.9 
 9 43 58.198 20 04 03.44 20.7883 0.0298  -13.4 20.8 
 9 43 58.549 19 52 56.63 20.3044 0.0247  -47.1 21.0 
 9 44 02.576 19 55 25.18 19.1503 0.0134   79.0  8.5 
 9 57 14.755  2 16 41.15 19.2828 0.0320   23.9 25.8 
 9 57 56.091  2 12 11.13 19.7593 0.0233   48.1 23.9 
 9 58 40.964  2 03 53.36 19.0333 0.0188  207.6 27.9 
 9 58 54.703  1 47 06.89 19.6276 0.0221  281.0 49.3 
 9 59 11.605  1 46 43.07 19.7246 0.0227  310.6 29.0 
 9 59 15.478  2 05 33.73 19.5169 0.0203   82.3 36.5 
 9 59 24.782  1 34 45.85 20.5185 0.0391  174.2 34.2 
 9 59 29.822  2 10 28.45 19.9385 0.0238   16.9 33.8 
 9 59 34.309  2 23 34.51 19.5493 0.0215  341.5 29.3 
 9 59 48.622  2 13 47.26 19.6699 0.0209  -28.8 31.8 
 9 59 50.693  2 24 13.94 19.3682 0.0185  330.8 23.7 
 9 59 50.775  2 26 15.76 19.1065 0.0170   29.8 14.5 
10 00 04.817  2 13 27.98 19.7901 0.0214  250.2 20.7 
10 00 27.208  2 08 20.42 19.7032 0.0205  -59.5 26.1 
10 00 46.040  2 10 52.48 19.6530 0.0219  204.4 21.0 
10 00 46.592  2 05 18.98 19.3495 0.0197   94.1 15.2 
10 00 50.022  2 11 19.72 19.1100 0.0183  176.2 10.9 
10 00 50.637  2 25 01.48 19.4114 0.0192  321.7 26.5 
10 01 02.842  2 10 38.94 19.2193 0.0192  307.2 16.8 
10 01 03.024  2 04 58.35 19.7467 0.0228   95.8 22.1 
10 01 12.184  2 10 31.47 20.1082 0.0271  268.8 24.1 
10 01 22.360  2 04 56.09 20.4333 0.0321  102.2 37.6 
10 01 40.830  2 01 19.95 20.0277 0.0251   81.2 29.1 
10 02 03.074  1 41 24.24 19.2614 0.0218   84.2 17.9 
10 02 06.789  2 20 16.03 19.3059 0.0186  104.6 12.9 
10 19 36.028 -0 57 52.49 19.7095 0.0201  251.2 18.4 
10 19 36.825 -0 52 29.24 19.4649 0.0183  306.5 16.1 
10 19 38.380 -0 46 19.87 19.4459 0.0183  258.0 15.8 
10 19 41.854 -1 00 38.80 20.0275 0.0234  168.0 21.1 
10 19 41.913 -0 46 11.26 20.6078 0.0352  142.5 27.3 
10 19 49.098 -0 55 29.76 20.0458 0.0234   -0.1 17.4 
10 19 59.147 -0 58 10.33 19.3764 0.0153   60.0 13.2 
10 20 01.135 -0 43 16.55 20.3432 0.0307  172.9 24.8 
10 20 01.156 -1 00 03.21 18.5875 0.0120  205.1 10.0 
10 20 01.558 -1 12 52.21 20.3615 0.0293  237.0 23.0 
10 20 02.811 -0 53 34.35 19.2188 0.0143   -8.8 15.3 
10 20 02.824 -0 46 26.10 20.4902 0.0324  -28.5 25.7 
10 20 05.976 -0 45 38.53 19.0230 0.0162   48.9 12.0 
10 20 08.990 -0 57 17.38 19.9745 0.0208  325.9 26.4 
10 20 09.584 -0 49 33.83 20.3747 0.0298 -112.9 25.5 
10 20 12.304 -1 03 42.56 18.5148 0.0201  203.6 11.7 
10 20 12.396 -0 34 57.50 19.9966 0.0267  189.9 19.0 
10 20 13.255 -1 08 14.87 19.6054 0.0915  123.8 23.7 
10 20 14.192 -0 58 53.33 20.3497 0.0267   12.6 27.8 
10 20 15.795 -1 11 30.06 19.9553 0.0228  169.2 18.2 
10 20 20.712 -0 50 42.53 20.2108 0.0241   87.2 14.1 
10 20 22.912 -1 13 58.08 20.6091 0.0348  201.0 34.6 
10 20 25.896 -1 03 54.91 20.1393 0.0302  157.3 22.9 
10 20 26.002 -1 00 39.58 20.3405 0.0269   27.1 21.4 
10 20 27.987 -1 13 54.51 18.8455 0.0147  -27.0 10.6 
10 20 28.148 -1 06 19.41 19.7391 0.0255  -42.5 26.1 
10 20 29.882 -0 37 30.94 19.9326 0.0247    4.8 26.1 
10 20 29.985 -0 47 08.47 20.0153 0.0245   99.7 31.6 
10 20 30.338 -0 54 53.40 20.5005 0.0298  124.2 17.4 
10 20 34.644 -0 52 26.00 19.9839 0.0220  -43.3 16.5 
10 20 36.000 -0 38 44.30 20.8118 0.0434  -37.6 27.2 
10 20 36.182 -1 05 13.52 19.6465 0.0222    0.5 17.2 
10 20 39.841 -0 31 59.59 20.1767 0.0254  235.3 27.9 
10 20 42.015 -0 29 54.36 19.4702 0.0192  186.6 12.7 
10 20 45.431 -1 02 47.67 20.4069 0.0284  135.7 35.0 
10 20 46.770 -0 56 05.17 20.3719 0.0276  107.2 24.8 
10 20 47.789 -1 09 23.10 19.2849 0.0197  148.5 12.9 
10 20 48.716 -0 57 44.48 19.8337 0.0212  179.5 15.7 
10 20 50.124 -1 11 18.29 19.8722 0.0214    2.1 20.3 
10 20 50.639 -0 33 49.96 19.8291 0.0212  -74.8 12.2 
10 20 51.075 -0 51 37.81 19.4069 0.0158  181.4  9.9 
10 20 52.630 -1 09 29.22 19.2559 0.0196  108.2 15.3 
10 20 55.483 -1 16 58.59 20.3726 0.0380   87.9 29.8 
10 20 55.806 -0 33 39.03 19.8778 0.0215  283.1 14.7 
10 20 56.499 -1 14 02.88 18.7937 0.0146  278.8 10.7 
10 20 56.747 -1 09 24.41 20.4385 0.0336  275.3 24.3 
10 20 58.683 -1 01 48.80 20.3324 0.0269   36.8 26.9 
10 20 58.731 -0 42 42.92 19.4882 0.0224  157.9 16.6 
10 21 01.481 -0 46 04.72 20.5481 0.0318   84.7 35.9 
10 21 01.900 -0 30 05.75 20.6134 0.0333   72.6 34.1 
10 21 03.421 -0 39 41.45 20.0812 0.0280   36.2 17.2 
10 21 04.725 -0 33 21.56 20.4688 0.0305  132.8 16.3 
10 21 05.278 -0 30 53.69 19.6562 0.0197  -82.1 14.0 
10 21 05.701 -0 53 10.02 19.2367 0.0147  277.2  9.7 
10 21 06.916 -1 17 43.55 19.1241 0.0187  226.9 14.9 
10 21 06.964 -1 01 17.59 20.2543 0.0254  360.9 25.1 
10 21 08.633 -0 50 39.39 20.7835 0.0531  360.1 19.8 
10 21 08.663 -0 55 54.65 20.8650 0.0403  194.2 34.0 
10 21 11.746 -0 48 24.45 20.1631 0.0247  357.9 21.9 
10 21 12.924 -1 08 58.02 20.5182 0.0349   90.6 34.1 
10 21 13.453 -0 47 26.94 19.1442 0.0145  -96.8 12.4 
10 21 13.875 -1 10 58.39 19.9700 0.0235  213.9 18.8 
10 21 14.596 -1 02 32.87 20.2080 0.0264   63.5 15.8 
10 21 15.029 -0 52 36.66 20.4911 0.0307  197.1 18.1 
10 21 16.598 -1 16 26.85 19.3599 0.0206   60.7 12.1 
10 21 18.019 -0 40 38.10 20.8270 0.0445  339.6 28.6 
10 21 19.183 -0 28 52.55 20.5255 0.0313  -25.5 24.2 
10 21 21.246 -0 51 31.35 20.4891 0.0305   37.5 26.4 
10 21 21.394 -0 26 07.45 20.5727 0.0335  274.9 31.8 
10 21 22.671 -1 08 10.82 19.7266 0.0223  100.5 14.4 
10 21 22.922 -1 12 49.12 20.1362 0.0260  263.9 25.1 
10 21 24.120 -1 05 16.50 20.2209 0.0290  363.2 24.5 
10 21 26.235 -0 56 14.78 20.2583 0.0268  130.2 26.4 
10 21 26.702 -0 51 42.89 19.8419 0.0215   49.7 11.6 
10 21 26.849 -0 27 22.16 19.9265 0.0218   84.2 38.5 
10 21 28.367 -0 42 43.32 19.4180 0.0219   59.6 18.1 
10 21 28.875 -0 37 48.70 19.7319 0.0200   62.5 12.8 
10 21 29.071 -1 12 18.47 19.2458 0.0176  276.9 10.4 
10 21 30.203 -1 23 33.54 19.5005 0.0182  -10.9 17.9 
10 21 30.392 -0 26 19.31 20.0058 0.0227  301.5 32.1 
10 21 31.594 -1 07 40.01 19.3803 0.0196  189.3 12.1 
10 21 31.594 -0 44 21.23 20.8356 0.0446  245.4 27.4 
10 21 31.707 -1 03 30.92 19.7652 0.0227  -14.0 13.0 
10 21 32.298 -1 18 28.80 18.8885 0.0176  337.8  8.0 
10 21 33.486 -0 45 20.76 19.8713 0.0208   76.0 16.1 
10 21 35.055 -1 20 10.19 20.5008 0.0320    4.8 32.7 
10 21 36.541 -0 26 06.91 19.9857 0.0224  120.3 15.6 
10 21 39.126 -0 25 24.13 20.0774 0.0235  231.1 18.1 
10 21 40.301 -1 12 15.36 19.1012 0.0147 -148.7 13.6 
10 21 43.518 -1 22 27.08 19.1376 0.0166  268.8 10.1 
10 21 43.854 -1 01 34.25 19.8347 0.0231   61.7 15.4 
10 21 45.210 -0 47 03.74 19.7345 0.0197  128.0 10.0 
10 21 45.502 -0 38 09.65 20.0288 0.0250  182.7 23.8 
10 21 46.216 -0 26 51.73 19.6714 0.0207  137.5 12.4 
10 21 47.260 -0 28 49.27 19.7738 0.0222   66.4 14.7 
10 21 48.128 -0 39 44.69 19.4303 0.0190  186.8 10.4 
10 21 49.612 -1 18 21.87 18.3507 0.0142 -104.4  8.1 
10 21 50.051 -0 41 06.91 19.3627 0.0186   17.5 17.9 
10 21 51.568 -1 15 02.13 20.0357 0.0241  214.1 15.5 
10 21 51.884 -1 14 03.21 19.6128 0.0185  203.6 11.3 
10 21 51.946 -0 31 43.53 19.6900 0.0210  202.2 19.3 
10 21 52.121 -0 32 56.99 19.1415 0.0179  -25.5 13.5 
10 21 53.464 -0 37 28.95 19.8956 0.0229  187.9 20.6 
10 21 53.652 -0 28 49.25 20.4994 0.0315    7.0 24.2 
10 21 53.972 -1 09 15.25 20.7179 0.0404  121.9 36.4 
10 21 54.597 -1 12 29.53 19.0895 0.0147  226.2 11.4 
10 21 56.021 -0 41 17.20 19.4532 0.0192  312.7 18.2 
10 21 57.731 -0 54 05.18 20.5653 0.0332  246.8 23.0 
10 22 01.250 -0 54 35.90 19.5395 0.0206  287.0 14.9 
10 22 01.810 -0 51 27.69 20.8473 0.0393  292.6 30.6 
10 22 02.363 -0 55 12.57 20.0299 0.0248   84.2 20.6 
10 22 04.591 -1 14 17.37 19.1477 0.0152  376.7  9.2 
10 22 05.861 -0 56 21.58 18.8331 0.0177    8.7  9.3 
10 22 06.692 -0 57 16.17 18.9986 0.0182   71.5  8.4 
10 22 06.853 -0 59 46.89 19.5819 0.0210   87.6 14.6 
10 22 06.994 -0 30 51.28 19.9926 0.0239  240.2 26.3 
10 22 08.456 -0 40 59.49 20.5535 0.0412  180.0 29.0 
10 22 09.916 -1 20 54.03 19.1450 0.0156  232.6 12.0 
10 22 10.444 -1 06 26.76 20.3982 0.0324  107.5 24.1 
10 22 12.285 -0 36 17.41 20.5220 0.0322  110.7 18.5 
10 22 13.043 -0 42 14.55 19.6984 0.0215  105.6 11.8 
10 22 13.201 -1 21 19.74 19.8014 0.0207   60.1 16.1 
10 22 13.321 -0 31 00.31 20.2135 0.0268  243.4 18.9 
10 22 15.972 -1 12 30.70 19.1445 0.0155  186.5  9.2 
10 22 16.295 -1 15 57.05 20.1655 0.0340  249.1 25.1 
10 22 18.042 -0 30 17.77 19.3561 0.0188  111.2 14.3 
10 22 18.107 -1 00 57.46 19.0792 0.0186  288.5  8.4 
10 22 18.543 -0 53 25.17 18.4966 0.0171  180.1  7.6 
10 22 19.930 -0 49 11.77 19.5319 0.0186  249.5 13.2 
10 22 21.668 -0 55 17.33 19.5896 0.0244  -21.3 13.6 
10 22 24.926 -0 58 50.57 19.9863 0.0274   -7.5 15.2 
10 22 25.118 -0 47 10.80 20.9200 0.0468  179.8 30.0 
10 22 25.121 -0 48 01.56 20.0239 0.0245  252.7 14.6 
10 22 29.090 -0 54 35.30 20.8886 0.0428   50.9 32.1 
10 22 32.211 -0 58 07.42 19.6055 0.0245   34.6 14.9 
10 22 35.067 -0 41 38.53 20.4364 0.0325  -19.2 23.3 
10 22 38.089 -0 39 48.94 20.9373 0.0467  291.6 27.8 
10 22 40.138 -0 47 36.68 19.9551 0.0235  313.4 22.0 
10 22 40.248 -1 06 03.18 19.9177 0.0269  140.7 14.7 
10 22 42.088 -0 47 54.68 20.4922 0.0338   20.4 27.3 
10 22 42.761 -1 02 34.29 20.6816 0.0387  101.5 30.5 
10 22 44.735 -0 33 03.52 18.7021 0.0189   38.9  7.9 
10 22 47.345 -1 05 11.02 20.1160 0.0295    9.6 19.2 
10 22 47.554 -0 45 08.36 20.4931 0.0354  144.1 19.2 
10 22 49.538 -0 43 18.25 20.4866 0.0338   73.2 18.0 
10 22 49.878 -0 57 42.60 19.4844 0.0237   87.5 11.7 
10 22 51.595 -0 37 14.24 20.0375 0.0265  105.7 15.4 
10 22 53.960 -1 11 57.99 19.8567 0.0224  202.4 15.1 
10 22 54.730 -1 02 49.48 18.3374 0.0210   13.1  6.8 
10 22 55.111 -1 10 40.54 19.7812 0.0215  227.2 13.2 
10 22 57.761 -0 40 18.84 20.3178 0.0298  353.2 22.8 
10 22 58.376 -0 43 24.63 19.3259 0.0179   95.2  8.6 
10 22 59.814 -1 01 20.61 20.4430 0.0355  239.0 16.2 
10 23 00.741 -1 06 55.30 19.2233 0.0177  208.5 10.0 
10 23 01.599 -1 11 28.04 20.7571 0.0409   39.4 27.7 
10 23 02.193 -0 57 45.17 20.0726 0.0307  116.3 16.8 
10 23 02.784 -0 55 47.45 20.5240 0.0363   69.2 11.8 
10 23 07.683 -0 51 40.07 20.0360 0.0300   -5.0 21.3 
10 23 09.379 -0 52 43.15 20.2184 0.0334  282.6 19.5 
10 23 09.578 -1 10 54.91 20.7521 0.0406  256.6 25.6 
10 23 11.635 -0 48 58.56 19.6930 0.0234  253.1 12.7 
10 23 15.652 -1 03 31.79 20.3107 0.0299  315.6 19.9 
10 23 16.342 -1 06 12.83 19.8967 0.0236  267.4 16.0 
10 23 22.113 -1 04 37.08 20.4132 0.0321  237.0 22.8 
10 23 27.967 -0 59 02.44 19.1488 0.0258   37.8  9.2 
10 37 10.887 58 33 04.50 19.7310 0.0256 -197.1 27.1 
10 37 29.073 58 27 10.71 19.6753 0.0191  -18.1 28.5 
10 37 33.423 58 45 07.88 19.5265 0.0246 -310.7 29.2 
10 37 38.549 58 17 55.82 19.3630 0.0206 -112.7 19.9 
10 37 53.902 58 29 15.30 19.2473 0.0160   24.8 13.8 
10 37 58.293 58 30 12.87 20.1161 0.0247 -190.1 24.4 
10 38 03.646 58 49 08.28 19.1741 0.0227  -28.8 15.4 
10 38 07.426 58 52 10.53 20.0636 0.0291  -36.4 30.6 
10 38 55.899 58 46 22.40 20.0384 0.0236 -174.0 30.6 
10 39 31.111 58 08 30.22 19.8801 0.0261  -49.8 29.5 
10 39 42.234 58 18 57.28 19.1782 0.0155   57.8 12.2 
10 39 52.118 58 23 28.64 19.6607 0.0191  -71.9 27.3 
10 39 53.893 58 20 51.03 20.1999 0.0237  -92.0 30.6 
10 39 57.038 58 39 17.25 19.2117 0.0186 -154.4 20.6 
10 40 35.889 58 27 51.86 20.8740 0.0416 -212.0 28.9 
10 40 37.870 58 05 31.43 20.2683 0.0371  -17.2 25.3 
10 40 44.959 58 06 30.62 19.9248 0.0255   73.7 17.4 
10 40 52.481 58 15 38.75 19.8462 0.0204  154.5 19.4 
10 40 58.565 58 20 29.81 19.2496 0.0172 -107.2  9.1 
10 40 58.668 58 37 56.46 19.7611 0.0249   60.8 24.1 
10 41 05.703 58 28 17.13 20.6947 0.0362 -265.8 29.0 
10 41 10.674 58 22 50.31 19.0097 0.0175 -198.8 10.2 
10 41 11.399 58 40 39.69 20.1883 0.0261 -146.3 43.0 
10 41 23.947 58 56 56.43 19.7966 0.0215 -118.8 33.8 
10 41 28.966 58 28 39.79 20.3229 0.0260 -219.4 29.3 
10 41 30.556 58 32 00.74 19.7395 0.0200   87.6 12.1 
10 41 37.014 58 10 20.69 19.3648 0.0172   36.8 13.7 
10 42 08.184  6 07 07.06 19.9591 0.0244  -18.7 35.3 
10 42 10.907  6 01 32.01 19.7600 0.0229   93.0 24.3 
10 42 11.820 58 08 42.03 20.6949 0.0346 -199.9 26.8 
10 42 13.049  6 15 09.37 19.7552 0.0263  421.6 32.5 
10 42 16.135 58 16 09.23 20.3962 0.0281    5.6 24.7 
10 42 19.902  6 01 45.00 19.0712 0.0363   13.5 14.7 
10 42 23.132 59 18 01.64 19.1441 0.0163  -73.4 25.0 
10 42 23.232  6 14 21.42 20.4779 0.0369  343.1 28.2 
10 42 23.822 58 33 21.75 19.0676 0.0139 -143.6 16.6 
10 42 24.365  6 03 27.03 20.2302 0.0274   46.6 22.7 
10 42 25.240  6 11 06.18 19.3271 0.0202  264.7 13.4 
10 42 31.176  6 09 25.82 19.7272 0.0223  240.2 19.8 
10 42 31.815 59 15 03.30 19.8948 0.0238 -183.2 21.8 
10 42 34.428  6 21 10.88 17.9509 0.0211   28.8 11.6 
10 42 35.509 58 42 23.54 20.1240 0.0236   41.8 20.0 
10 42 37.298 59 02 58.58 19.1107 0.0173 -203.9 17.0 
10 42 37.899 58 35 21.02 19.4607 0.0162  137.8 11.2 
10 42 38.603  6 27 15.99 20.2101 0.0231  158.3 35.1 
10 42 40.625  5 54 26.18 19.2524 0.0215    4.3 15.9 
10 42 42.568 58 59 49.19 20.1676 0.0284 -293.3 29.2 
10 42 44.988  6 29 29.52 19.2078 0.0154   17.3 28.4 
10 42 48.301  5 52 08.05 20.0367 0.0250   72.8 32.0 
10 42 49.204  6 04 06.74 20.3654 0.0316  144.0 25.7 
10 42 49.527  6 10 05.02 20.0218 0.0276  104.0 36.8 
10 42 50.200  6 30 19.66 20.5058 0.0276   58.0 33.9 
10 42 50.451  6 00 11.82 19.8334 0.0265  160.6 22.4 
10 42 51.632  6 29 25.83 20.3636 0.0254    2.2 29.1 
10 42 52.205 58 26 03.86 19.3663 0.0181 -233.9  9.9 
10 42 52.325  6 01 39.82 19.7857 0.0261  249.5 29.9 
10 42 52.826 58 14 15.15 20.3816 0.0276 -297.6 18.0 
10 42 53.180  5 52 20.44 19.6023 0.0208  107.9 16.9 
10 42 54.310  6 02 31.46 20.3122 0.0311  327.8 28.1 
10 42 57.846  6 22 15.84 20.5346 0.0352   73.6 26.6 
10 43 00.565  5 59 17.70 20.2608 0.0274   57.4 34.2 
10 43 02.354  6 09 36.43 20.1459 0.0289  144.1 29.4 
10 43 04.977  6 16 15.55 18.9550 0.0181   64.9 15.1 
10 43 06.700  6 16 50.68 20.4022 0.0311  279.8 30.7 
10 43 09.711  6 22 31.75 20.1079 0.0261   73.1 16.4 
10 43 10.542  5 48 04.20 19.5888 0.0190  134.0 29.7 
10 43 11.901 59 00 03.79 20.4767 0.0310  -73.9 24.8 
10 43 13.752 58 13 26.69 20.8854 0.0406 -172.6 49.6 
10 43 15.596  6 24 21.18 20.4805 0.0319   75.8 36.9 
10 43 15.716  6 32 39.75 20.2452 0.0251  129.0 28.1 
10 43 16.121  5 53 57.53 20.0328 0.0242  231.5 22.1 
10 43 16.320  5 59 52.89 19.1293 0.0181   36.7 18.5 
10 43 17.662  6 12 59.35 19.7665 0.0192  125.0 33.4 
10 43 18.740  5 53 08.54 18.9267 0.0175   96.5 17.3 
10 43 19.149  6 29 03.95 19.3857 0.0179  -97.5 17.6 
10 43 20.629  5 50 03.65 20.7498 0.0383  268.4 41.0 
10 43 20.714 58 44 17.91 19.3284 0.0164  -21.8 13.4 
10 43 22.798  6 32 38.77 18.4475 0.0152   85.8  8.6 
10 43 23.698  6 05 26.80 19.8575 0.0205  121.5 32.9 
10 43 23.990  6 35 36.82 18.6837 0.0156  133.7 10.0 
10 43 25.459  5 51 39.44 19.0427 0.0155  -15.3 15.4 
10 43 28.127  6 22 30.11 19.7454 0.0202   19.8 20.9 
10 43 29.799  5 55 46.21 18.8996 0.0149  166.3 18.1 
10 43 30.417  6 22 47.08 20.3190 0.0277  303.0 30.6 
10 43 31.282  6 34 28.84 19.6847 0.0196  158.5 23.3 
10 43 31.340  5 47 29.24 20.3054 0.0371  355.9 28.6 
10 43 32.762  5 46 42.38 19.9286 0.0340  104.8 36.9 
10 43 33.332  6 34 15.04 18.2884 0.0150  203.5  9.1 
10 43 33.603  5 56 04.72 20.3597 0.0287 -141.8 32.5 
10 43 34.969  6 11 03.80 19.7181 0.0187   79.5 29.6 
10 43 35.786  6 07 13.88 17.3849 0.0125  230.2  5.5 
10 43 38.293  6 25 44.30 19.7079 0.0201  112.7 23.8 
10 43 38.581  6 05 47.73 20.1369 0.0238  114.0 28.9 
10 43 38.935  6 17 41.43 18.7343 0.0148  323.0 11.7 
10 43 39.659  6 32 25.50 20.4775 0.0286  -68.0 37.9 
10 43 42.104  5 41 56.21 19.4696 0.0318  211.4 20.4 
10 43 43.254  5 44 16.83 19.6618 0.0326  118.3 26.6 
10 43 44.136 59 31 35.66 19.3384 0.0189   59.5 12.5 
10 43 47.696  6 28 10.32 19.0029 0.0207  232.5 12.9 
10 43 47.933  6 01 36.65 19.6757 0.0190  260.8 17.5 
10 43 50.577  6 10 42.86 20.5009 0.0299  341.2 28.0 
10 43 51.648  5 53 13.32 18.9527 0.0152  128.0 15.0 
10 43 51.668 58 35 50.13 19.5730 0.0171 -229.5 15.9 
10 43 53.485  6 37 13.48 19.3667 0.0219   89.2 14.6 
10 43 55.043  5 51 59.45 20.0096 0.0230  236.4 28.1 
10 43 57.852  6 11 06.48 18.5762 0.0152   65.8 10.8 
10 44 00.749 59 27 44.87 20.3347 0.0310 -258.3 33.9 
10 44 02.418  5 50 36.16 19.2144 0.0178  281.4 13.3 
10 44 04.735  6 12 59.31 19.2316 0.0168   82.5 23.6 
10 44 08.272  6 37 44.96 19.4580 0.0221   -3.4 16.7 
10 44 09.205  6 27 07.46 19.0824 0.0210  363.7 18.0 
10 44 10.390 58 57 20.05 19.7589 0.0246    2.1 24.5 
10 44 11.643  5 55 34.33 19.6274 0.0200  360.1 23.0 
10 44 12.319 58 48 37.58 19.0538 0.0157 -166.2 14.6 
10 44 13.854  5 57 23.92 19.9680 0.0230  118.5 27.2 
10 44 15.073  6 22 34.26 19.4647 0.0218   31.4 23.3 
10 44 19.268  6 19 19.27 19.1021 0.0202   87.3 22.3 
10 44 21.761  6 15 06.51 18.5650 0.0188   39.1 13.7 
10 44 22.372  5 50 22.78 19.3660 0.0182   63.1 34.2 
10 44 23.597  6 35 34.94 19.0155 0.0148  201.8 15.9 
10 44 26.135  6 25 51.97 19.0842 0.0200   65.1 30.4 
10 44 28.167  6 18 52.97 18.0599 0.0181  316.4 12.8 
10 44 31.954  6 32 03.14 19.2873 0.0160   71.3 30.2 
10 44 33.482  5 55 19.27 19.3927 0.0182  100.7 21.3 
10 44 34.831  6 03 41.18 20.6499 0.0356  273.7 28.8 
10 44 36.232  6 26 40.85 18.7388 0.0195  181.7 24.9 
10 44 38.662  6 10 52.66 19.9545 0.0250   70.4 39.8 
10 44 42.721  6 22 00.52 19.4993 0.0224   15.5 29.3 
10 44 43.617  6 12 39.37 20.2546 0.0278  -64.1 36.1 
10 44 43.634  6 16 30.25 19.7606 0.0242  110.4 32.4 
10 44 44.097  6 19 31.58 20.5189 0.0356  364.4 41.4 
10 44 44.664  5 46 44.26 19.5441 0.0215  190.0 28.9 
10 44 46.961  6 24 57.19 19.8589 0.0249    9.7 28.6 
10 44 47.465  6 14 27.16 18.5774 0.0192  308.4 13.8 
10 44 52.509  6 24 55.96 18.8680 0.0198  -13.6 20.1 
10 44 52.673 58 50 32.08 20.5773 0.0348   24.9 26.5 
10 44 53.752  6 21 12.47 18.8551 0.0199  140.0 19.1 
10 44 54.720 59 34 35.35 20.3221 0.0296  142.4 31.5 
10 44 56.100  5 44 30.61 18.1653 0.0180  331.6 11.3 
10 44 56.666  5 56 09.33 18.9635 0.0204  -48.7 13.9 
10 44 57.374  6 06 50.78 19.7284 0.0235  180.1 45.4 
10 45 04.377  5 56 10.56 20.2226 0.0293  263.4 28.5 
10 45 07.000 59 04 25.94 20.4627 0.0267 -252.9 49.5 
10 45 07.069  5 58 05.96 19.5397 0.0255  205.8 12.3 
10 45 08.710  6 27 47.59 20.1799 0.0214  284.9 31.8 
10 45 10.307  6 26 10.27 19.6016 0.0241  258.7 24.3 
10 45 10.513  6 09 05.42 18.6323 0.0195  125.2 34.3 
10 45 11.161  6 20 39.42 18.8834 0.0212  -27.3 19.2 
10 45 13.626  6 20 09.11 19.9169 0.0325  -34.1 29.1 
10 45 14.052  6 30 49.86 19.5618 0.0148   77.6 23.3 
10 45 14.087  6 29 56.26 19.2322 0.0128  101.4 21.3 
10 45 16.033  6 22 10.52 20.2741 0.0316  295.7 38.4 
10 45 18.639  6 11 49.37 18.9917 0.0203  101.0 30.4 
10 45 19.611  6 23 31.61 19.2798 0.0239   41.6 20.4 
10 45 20.998  6 19 50.48 19.5703 0.0245  116.0 21.4 
10 45 29.783  6 02 04.51 18.4313 0.0179  293.7 33.3 
10 45 41.776  6 07 28.00 18.9828 0.0149  265.9 22.6 
10 45 42.212  6 11 49.68 20.4638 0.0286    4.2 37.6 
10 45 45.071  6 21 41.29 18.7892 0.0196   80.0 19.1 
10 45 46.558 58 50 29.37 20.7118 0.0378 -242.9 43.8 
10 45 48.117 59 28 43.08 20.2379 0.0278 -167.5 26.1 
10 45 48.130  6 02 51.96 17.9481 0.0127 -105.9 24.9 
10 45 58.228  6 03 22.13 18.5262 0.0136   92.8 19.4 
10 45 58.701 59 13 11.73 19.7934 0.0220  -52.6 26.7 
10 46 05.180 59 19 39.29 19.2765 0.0161   21.4 13.6 
10 46 05.973 59 36 43.75 19.1832 0.0199 -324.2 24.1 
10 46 07.092 59 11 15.33 20.2760 0.0288  -99.4 30.7 
10 46 38.324 58 48 04.90 20.6946 0.0379 -185.5 42.0 
10 46 41.830 59 28 57.90 19.1142 0.0156  -14.9 13.0 
10 46 51.161 59 12 13.69 19.3490 0.0186  -24.9 16.1 
10 46 52.428 59 31 43.28 19.5433 0.0188 -115.7 19.7 
10 47 07.349 59 33 52.03 20.4070 0.0320  -61.1 28.9 
10 47 10.480 58 53 36.48 19.4966 0.0221  -42.0 25.0 
10 47 11.863 59 05 38.53 19.0952 0.0222  -65.2 14.1 
10 47 35.230 59 12 17.10 19.2210 0.0196 -127.6 23.6 
10 47 42.872 58 57 20.03 20.2512 0.0276 -211.5 21.4 
10 47 46.841 58 55 33.16 19.5132 0.0195 -173.0 23.1 
10 47 53.217 59 06 25.99 20.8667 0.0353    4.2 40.5 
10 48 05.154 58 51 20.53 19.7877 0.0216 -123.5 26.4 
10 48 11.904  3 19 08.69 20.0187 0.0281 -113.7 21.9 
10 48 13.589  3 09 13.83 20.3076 0.0316    5.1 32.1 
10 48 14.616 59 33 41.28 19.5294 0.0198   17.6 15.7 
10 48 17.737  3 13 43.72 19.0285 0.0195   37.3  9.7 
10 48 18.592  3 07 19.99 20.5001 0.0349  208.1 22.2 
10 48 21.802  3 14 08.34 19.9743 0.0270  -58.2 14.4 
10 48 26.193  3 15 45.77 20.4676 0.0362   -1.9 21.8 
10 48 27.470  3 27 42.95 20.0325 0.0251  168.2 17.8 
10 48 28.184  3 25 51.26 20.0408 0.0254  254.5 24.3 
10 48 30.254  3 17 33.47 19.0539 0.0274  107.4  6.9 
10 48 32.757  3 05 47.99 19.6807 0.0220  239.4 15.8 
10 48 34.439  3 14 42.70 20.5571 0.0393  -33.7 21.1 
10 48 37.708  3 02 12.22 19.9354 0.0246   93.7 17.9 
10 48 37.735  3 16 42.90 18.1857 0.0198  -42.7  8.7 
10 48 46.713  3 18 46.47 19.9946 0.0292  124.1 24.7 
10 48 49.501  3 30 07.45 18.4456 0.0147   -6.4  6.7 
10 48 49.580  3 15 01.94 19.9381 0.0281   71.5 12.5 
10 48 50.119  3 11 07.23 19.1201 0.0220  204.0 11.0 
10 48 50.912  3 36 37.74 20.3737 0.0315   80.7 25.5 
10 48 52.189  3 13 19.50 20.3218 0.0343  251.7 20.9 
10 48 53.168  3 27 33.44 20.8379 0.0468  280.0 35.9 
10 48 54.050  3 16 39.00 20.1270 0.0308   -4.8 23.5 
10 48 55.801  3 19 17.33 18.6880 0.0207  181.3 13.6 
10 48 58.118  2 51 19.72 20.3523 0.0292  242.5 34.9 
10 48 58.300  3 16 54.34 20.2392 0.0327    4.6 15.1 
10 48 58.877  2 55 56.81 20.6000 0.0361  254.0 36.6 
10 48 59.313  3 23 18.70 19.0436 0.0208 -108.9  9.7 
10 48 59.426 59 17 31.83 20.3016 0.0312 -149.9 42.2 
10 49 00.954  3 13 01.54 20.3042 0.0337   87.5 24.7 
10 49 02.396  3 10 53.24 20.0436 0.0295  320.7 19.7 
10 49 05.318  3 35 34.55 20.5422 0.0341   -1.6 21.9 
10 49 07.680  3 23 56.73 19.3874 0.0229  -53.3 13.8 
10 49 08.071  3 29 14.92 20.7132 0.0431  -69.5 32.5 
10 49 09.702  3 21 02.94 20.2901 0.0343  239.3 25.7 
10 49 13.022  3 00 50.26 19.5472 0.0193  -48.4 11.7 
10 49 14.550  3 08 25.62 20.6961 0.0397   83.7 32.4 
10 49 16.054  3 09 53.88 19.9615 0.0280  -25.5 28.3 
10 49 17.238  3 36 33.19 20.3392 0.0258  -22.6 17.6 
10 49 19.827 58 59 50.89 20.6550 0.0367   -5.4 33.7 
10 49 21.135  3 35 38.19 19.3721 0.0197  -44.2 12.7 
10 49 22.810  3 37 05.44 19.5946 0.0180  177.7 15.0 
10 49 25.176  3 42 27.43 20.5705 0.0300  249.0 24.3 
10 49 27.802  3 03 08.74 20.2865 0.0290  252.0 28.6 
10 49 28.702  3 19 53.28 18.6731 0.0199  183.2  9.8 
10 49 30.765  3 13 54.00 20.2791 0.0326   57.7 17.7 
10 49 30.889  3 22 33.72 20.3461 0.0337   28.4 19.8 
10 49 31.046  2 58 11.42 20.7239 0.0475   88.1 32.7 
10 49 32.784  2 48 50.47 20.2218 0.0271   30.0 21.7 
10 49 32.842  3 04 17.86 19.7945 0.0241   56.0 18.6 
10 49 37.312  3 20 06.71 20.5454 0.0396  147.3 30.9 
10 49 37.542  2 54 16.62 20.8320 0.0439  115.8 43.4 
10 49 37.697  3 40 38.05 20.7061 0.0329  230.8 25.9 
10 49 40.182  3 26 15.79 19.8516 0.0242  117.5 12.5 
10 49 42.939  3 30 04.60 19.7490 0.0227  -95.1 15.1 
10 49 43.499  3 31 08.00 20.2032 0.0294   47.2 22.2 
10 49 43.684  3 37 14.41 19.9661 0.0246  121.3 21.0 
10 49 44.563  3 12 33.24 19.1703 0.0204  300.7 13.7 
10 49 45.106  3 16 02.47 18.0751 0.0177   56.7  6.8 
10 49 45.147  3 17 26.82 20.3263 0.0333   68.1 25.3 
10 49 45.305  3 23 06.84 19.8396 0.0245   91.7 14.2 
10 49 46.039  2 48 09.52 20.2584 0.0286  -92.5 30.1 
10 49 47.395 59 12 36.77 19.8647 0.0198  -48.2 22.0 
10 49 47.430  3 30 14.98 20.3194 0.0317  112.5 19.5 
10 49 48.058  3 06 55.09 20.3460 0.0322   27.5 23.9 
10 49 48.075  3 19 42.52 20.1033 0.0295   37.3 16.1 
10 49 48.820  2 53 28.54 20.0543 0.0262  243.0 25.1 
10 49 49.219  3 44 27.91 19.8832 0.0238   37.6 16.4 
10 49 51.948  3 38 53.29 19.8718 0.0279  -54.3 18.6 
10 49 53.785  2 57 37.46 20.0381 0.0265   61.5 23.2 
10 49 54.214  3 13 21.20 19.9932 0.0275  -23.4 13.8 
10 49 55.395  3 30 07.58 19.2557 0.0186  118.3  9.4 
10 49 56.662  2 59 06.98 19.6457 0.0225  -52.5 16.6 
10 49 57.908  3 21 13.48 19.3441 0.0221  -33.1 10.6 
10 49 58.976  3 22 03.97 20.1883 0.0297    8.2 20.0 
10 49 59.621  2 46 32.47 19.9137 0.0230   23.1 23.1 
10 50 01.128  2 48 07.94 18.4016 0.0145 -135.7  7.5 
10 50 01.626  3 08 31.59 19.8606 0.0249  229.7 23.0 
10 50 01.812  3 16 30.07 20.1206 0.0293  -44.7 17.8 
10 50 02.073  2 59 49.06 19.8489 0.0244   30.6 19.1 
10 50 02.230  3 22 29.60 19.1655 0.0177  125.7 12.3 
10 50 02.460  3 25 23.83 19.4401 0.0194  163.2 13.7 
10 50 03.202  3 19 09.41 19.4907 0.0226  327.8 12.2 
10 50 05.647  3 05 50.43 20.4334 0.0338  -66.5 29.4 
10 50 07.260  3 29 55.32 20.6705 0.0405   50.3 28.4 
10 50 07.270  3 08 07.49 20.9165 0.0480   21.6 27.3 
10 50 07.312  3 34 42.67 18.6866 0.0190   81.0  6.4 
10 50 08.898  3 37 23.31 19.4807 0.0215  239.8 10.8 
10 50 10.292  3 10 14.72 20.7984 0.0471  228.3 37.1 
10 50 11.308  3 00 40.04 20.1677 0.0293  110.7 23.1 
10 50 11.562  2 47 55.06 20.4282 0.0317  -16.1 20.9 
10 50 12.908  3 14 07.11 19.3197 0.0217   43.2 12.5 
10 50 19.239  3 36 34.42 19.9757 0.0243  -65.0 13.3 
10 50 20.509  2 46 15.67 17.8422 0.0218  -11.9  5.7 
10 50 21.590  3 01 38.69 20.3118 0.0317   80.7 20.1 
10 50 22.425  3 39 34.10 20.3739 0.0294    1.0 19.6 
10 50 24.124  3 12 43.49 19.5290 0.0252  242.4 11.1 
10 50 24.632  2 56 54.50 19.8864 0.0256    9.4 18.1 
10 50 26.060  3 02 48.27 19.9952 0.0263  185.2 15.2 
10 50 26.706  3 13 15.57 20.8155 0.0476  150.9 26.9 
10 50 28.773  3 34 46.29 20.5368 0.0316  236.0 26.5 
10 50 29.899  2 56 16.39 19.7388 0.0277  -83.8 21.0 
10 50 31.269  3 16 14.60 19.9521 0.0295  169.5 20.6 
10 50 31.767  3 43 55.26 19.6608 0.0218  272.6 17.1 
10 50 34.558  3 42 14.44 19.6795 0.0220   82.3 15.9 
10 50 35.632  3 33 54.55 18.8248 0.0169  -92.2 11.6 
10 50 37.133  3 13 13.86 20.0057 0.0301  126.2 17.9 
10 50 37.253  3 08 28.71 20.2789 0.0318  -73.4 22.5 
10 50 39.883  3 01 18.11 19.1278 0.0208  220.3  9.5 
10 50 44.758  2 57 30.50 18.6845 0.0194  117.9  7.9 
10 50 45.146  3 20 37.01 18.6384 0.0219  247.0 10.5 
10 50 46.241  2 50 47.08 19.5461 0.0263  342.6 17.1 
10 50 46.667  3 18 13.46 20.0495 0.0315  292.4 14.6 
10 50 47.082  3 30 14.37 20.8002 0.0442  171.2 28.5 
10 50 47.460  3 37 48.91 20.2726 0.0277   33.2 17.5 
10 50 47.467  3 41 43.86 20.6072 0.0330  208.9 23.0 
10 50 47.590  2 54 33.59 19.8211 0.0288   63.9 21.9 
10 50 49.132  3 10 31.75 20.3328 0.0357   74.2 40.5 
10 50 49.135  2 52 38.25 19.6691 0.0274   81.9 16.4 
10 50 50.951  3 01 16.07 20.3410 0.0325  188.4 19.4 
10 50 51.202  3 23 08.65 20.3931 0.0331  293.6 26.6 
10 50 52.548  3 26 57.73 18.9177 0.0180  154.0 11.4 
10 50 54.570  3 06 26.19 20.2769 0.0319   97.8 29.8 
10 50 58.415  2 51 05.07 18.5019 0.0181    0.6  6.0 
10 50 59.356 -0 04 04.22 19.5298 0.0223  177.4 16.8 
10 50 59.366  2 58 04.76 19.7783 0.0246   -8.1 13.6 
10 51 01.903 -0 12 12.10 19.7731 0.0236   17.7 23.2 
10 51 02.264  3 05 08.66 18.2002 0.0187  175.8  6.6 
10 51 02.724 -0 05 29.62 20.8828 0.0397  -47.7 33.2 
10 51 03.012  3 09 21.05 20.0850 0.0313  174.1 22.0 
10 51 05.546 -0 15 21.50 18.5677 0.0188  139.1  9.5 
10 51 06.528  3 38 56.87 19.3040 0.0173  105.2  9.0 
10 51 07.397  3 34 02.34 19.8495 0.0243  259.3 12.7 
10 51 07.541  3 00 43.10 20.5852 0.0376  186.8 23.2 
10 51 07.609  3 36 17.25 20.6088 0.0313    2.1 29.0 
10 51 09.707  3 00 58.74 20.7858 0.0430  -19.2 25.6 
10 51 14.795  3 21 48.11 19.7463 0.0283    5.6 18.9 
10 51 15.066  3 38 15.23 19.5289 0.0185 -153.4 14.4 
10 51 15.341  3 17 52.67 18.7456 0.0221  373.3  7.5 
10 51 15.513 -0 12 43.81 20.5960 0.0337  150.6 46.7 
10 51 18.520  3 31 52.05 19.8937 0.0217  -26.2 24.8 
10 51 19.626  0 01 31.77 19.7329 0.0233   30.8 24.4 
10 51 21.840  3 23 00.57 19.4922 0.0173 -123.8 18.9 
10 51 22.760  3 36 54.90 20.6030 0.0309   -7.2 23.0 
10 51 24.195  3 36 13.84 19.4317 0.0180   53.7 12.6 
10 51 25.284  0 08 19.35 19.5082 0.0218  255.1 20.2 
10 51 25.445 -0 22 52.68 19.3264 0.0172   77.1 19.4 
10 51 28.889  3 10 18.35 20.6883 0.0457  266.1 30.2 
10 51 30.870  3 14 37.29 20.1076 0.0283  274.5 26.6 
10 51 34.083 -0 20 33.24 20.3971 0.0285   24.0 34.2 
10 51 34.131 -0 19 31.26 20.0380 0.0233  223.8 28.8 
10 51 34.275  0 14 15.52 20.2451 0.0289  239.1 40.9 
10 51 34.955 -0 16 25.44 20.0326 0.0311  425.7 32.3 
10 51 35.364  3 05 10.43 20.1646 0.0280  221.9 23.9 
10 51 35.697  0 11 32.60 19.0873 0.0198   40.3 13.9 
10 51 35.971 -0 10 11.25 19.9849 0.0226  321.4 22.6 
10 51 42.663 -0 25 57.15 20.3719 0.0274  238.2 34.0 
10 51 44.317  3 02 13.77 19.6571 0.0220   49.2 14.7 
10 51 44.613  3 12 57.28 19.4694 0.0199  165.1 17.5 
10 51 45.694  3 08 56.28 20.0325 0.0262  187.7 19.6 
10 51 45.701 -0 13 17.67 20.3164 0.0280  134.6 23.6 
10 51 46.710  2 59 14.07 20.9533 0.0456  -66.6 26.8 
10 51 47.521 -0 16 47.84 20.0271 0.0238 -167.3 25.8 
10 51 47.785 -0 05 22.92 20.3016 0.0275  108.0 37.0 
10 51 47.812 -0 01 18.99 20.2838 0.0271  -23.9 38.0 
10 51 48.067  3 17 09.99 19.2531 0.0182    8.2 12.2 
10 51 48.077 -0 10 46.71 20.4945 0.0302   91.2 25.1 
10 51 49.800  0 00 40.19 20.1628 0.0268   14.8 25.9 
10 51 49.996  3 23 00.77 19.2458 0.0154  102.9 16.3 
10 51 50.168 -0 09 00.39 20.3295 0.0279  154.8 32.5 
10 51 53.333  0 11 45.47 20.0879 0.0258  372.0 29.0 
10 51 53.529 -0 13 05.01 20.6267 0.0338  106.2 29.6 
10 51 53.670  3 19 57.93 20.4402 0.0355  -45.6 27.1 
10 51 54.312  3 25 39.71 19.6449 0.0213   40.2 20.1 
10 51 55.063  0 02 03.22 20.5888 0.0341   81.6 32.4 
10 51 55.335  3 11 27.56 19.4434 0.0284   66.8 18.6 
10 51 56.396  3 07 15.47 20.4283 0.0346   41.3 31.4 
10 51 57.113 -0 06 35.36 20.3971 0.0289  109.4 28.8 
10 51 58.607  3 06 06.20 19.0958 0.0222  254.2  9.2 
10 51 59.159  0 14 38.62 20.0975 0.0242  273.4 22.2 
10 52 00.055  3 21 12.21 19.8409 0.0240  187.1 21.6 
10 52 00.289 -0 02 21.42 19.0482 0.0193 -195.2 14.2 
10 52 00.330  3 04 35.19 19.6289 0.0247  -76.3 14.0 
10 52 01.089  0 02 54.16 20.7358 0.0376  235.9 41.7 
10 52 03.434 -0 29 09.62 19.3200 0.0181  276.0 22.0 
10 52 03.770 -0 12 55.51 19.4121 0.0184  -50.9 13.6 
10 52 03.842  0 05 14.89 19.2445 0.0182  280.3 11.1 
10 52 05.150  0 04 31.02 19.8813 0.0228  199.2 35.8 
10 52 06.939 -0 08 15.18 20.5310 0.0311  293.9 25.8 
10 52 07.481 -0 16 34.32 20.0376 0.0237  288.0 25.2 
10 52 07.560  0 16 39.07 19.1154 0.0183   12.2 20.1 
10 52 09.658  0 00 45.88 18.4528 0.0159   82.0  9.6 
10 52 10.451  0 22 36.47 19.6884 0.0211  293.9 23.1 
10 52 12.339  0 13 04.71 20.2603 0.0285  138.1 38.1 
10 52 12.995 -0 17 35.73 20.7866 0.0372  141.7 35.6 
10 52 14.259  0 00 36.59 19.2551 0.0179   78.1 20.4 
10 52 17.623 -0 22 26.40 19.9340 0.0221  -48.0 20.1 
10 52 22.646  0 20 42.47 19.2771 0.0142  124.0 19.1 
10 52 28.225  0 01 32.26 20.2750 0.0279  141.9 28.3 
10 52 28.297 -0 08 20.30 20.2710 0.0269   79.8 33.9 
10 52 28.915 -0 22 53.56 19.8234 0.0217 -110.2 28.4 
10 52 30.213  0 11 20.53 18.7965 0.0177   92.7 11.4 
10 52 30.347 -0 30 39.40 19.2394 0.0194  175.0 16.3 
10 52 30.728 -0 00 39.07 20.2035 0.0261    9.5 24.1 
10 52 31.648  0 21 11.32 20.1227 0.0216  247.1 47.1 
10 52 31.888  0 23 37.72 19.7561 0.0179  177.9 27.5 
10 52 33.145 -0 20 58.24 19.7133 0.0209   85.4 22.6 
10 52 33.176 -0 17 29.75 19.6435 0.0205   -6.8 16.7 
10 52 33.897 -0 28 56.15 19.7417 0.0222  -13.9 24.0 
10 52 38.868 -0 04 59.68 20.3616 0.0279  155.7 24.2 
10 52 42.408  0 20 26.37 19.6596 0.0168  -29.4 15.2 
10 52 43.311 -0 17 12.01 19.8914 0.0226  277.2 27.8 
10 52 43.331  0 24 34.51 19.7910 0.0180   24.3 18.2 
10 52 43.475 -0 21 19.44 19.8331 0.0218  129.7 25.5 
10 52 43.644 -0 02 10.89 20.2818 0.0267   98.4 32.0 
10 52 45.268  0 07 07.02 19.8499 0.0229  417.2 23.0 
10 52 47.489 -0 23 47.58 19.3922 0.0187   62.0 14.4 
10 52 49.092  0 05 51.97 19.8320 0.0227  -41.5 30.6 
10 52 49.628 -0 20 37.45 19.4423 0.0191   18.8 17.6 
10 52 51.193 -0 26 17.37 19.4463 0.0362  227.3 22.6 
10 52 52.302  0 13 59.27 19.9591 0.0216   92.7 19.8 
10 52 52.470 -0 34 32.29 19.8659 0.0226  160.6 19.7 
10 52 56.044 -0 22 05.37 18.2063 0.0181   14.4  7.6 
10 52 56.491  0 24 48.39 19.0355 0.0165  100.8 12.8 
10 52 56.553 -0 31 40.63 19.2243 0.0184  167.3 18.4 
10 52 57.878 -0 27 36.69 20.5628 0.0316  185.2 41.9 
10 52 59.323  0 09 51.32 18.8330 0.0141   12.7 11.9 
10 52 59.910 -0 10 21.51 19.9887 0.0253   76.1 22.0 
10 53 00.048  0 01 38.35 19.2169 0.0156  186.0 24.2 
10 53 00.741 -0 23 58.30 20.3049 0.0282   71.1 27.9 
10 53 01.050  0 09 05.95 18.5858 0.0134  167.7 10.5 
10 53 01.452  0 21 11.19 18.6025 0.0153  331.2  8.8 
10 53 06.066  0 16 52.50 20.6683 0.0316  189.0 43.9 
10 53 06.495  0 05 31.52 20.4863 0.0338   89.9 23.6 
10 53 07.604  0 14 10.58 19.9476 0.0213  279.3 29.9 
10 53 08.926  0 01 38.41 19.2285 0.0156   -7.3 12.8 
10 53 08.926  0 13 55.23 20.1976 0.0239   62.0 33.0 
10 53 09.733  0 04 36.26 19.0117 0.0147   -0.9 13.0 
10 53 12.716  0 00 10.36 19.0204 0.0147   13.5 13.9 
10 53 14.814 -0 29 06.90 20.4055 0.0302  236.7 25.5 
10 53 17.293 -0 26 37.47 19.0297 0.0176  119.2 12.4 
10 53 17.427 -0 25 21.89 20.0268 0.0242   26.0 23.8 
10 53 18.621 -0 32 55.85 19.7244 0.0213 -186.3 22.8 
10 53 18.759  0 03 14.82 19.3443 0.0163  159.1 16.1 
10 53 21.279 -0 06 27.71 20.7507 0.0358  121.9 28.6 
10 53 22.213 -0 26 23.04 18.4990 0.0165  216.9  9.0 
10 53 22.254 -0 28 45.15 19.4203 0.0193  322.2 27.6 
10 53 22.724 -0 01 12.46 20.2549 0.0279   92.6 29.7 
10 53 23.218 -0 03 21.50 20.0816 0.0266  114.8 19.9 
10 53 24.128  0 19 51.82 18.3319 0.0148  261.0  8.9 
10 53 24.334  0 16 49.42 20.1344 0.0234  -29.3 30.3 
10 53 24.894 -0 04 37.34 18.0006 0.0193  133.4  7.1 
10 53 26.212 -0 01 22.44 18.9412 0.0205   89.8 15.9 
10 53 26.356 -0 17 20.72 18.4259 0.0184  113.1  9.3 
10 53 26.559 -0 30 25.67 19.9629 0.0233   96.4 31.8 
10 53 29.113 -0 16 10.93 20.4011 0.0303  -55.5 36.6 
10 53 29.312 -0 13 22.55 19.1438 0.0200   -5.3 17.0 
10 53 30.095  0 04 23.09 19.3989 0.0166  200.6 47.1 
10 53 34.177 -0 21 36.02 19.9754 0.0257  257.9 29.8 
10 53 38.768  0 13 59.23 19.6477 0.0200  -46.1 21.3 
10 53 39.090  0 09 30.79 19.8483 0.0219  237.3 42.3 
10 53 39.173 -0 23 25.06 20.3875 0.0303  248.1 25.6 
10 53 39.485 -0 31 43.20 18.8143 0.0245  425.5 14.1 
10 53 40.378  0 07 10.51 19.8562 0.0218   67.8 17.9 
10 53 40.676 -0 31 06.22 19.6615 0.0272  262.5 15.5 
10 53 44.556 -0 08 03.36 20.1694 0.0290    8.2 19.1 
10 53 47.107 -0 09 01.61 19.9507 0.0271   68.5 25.3 
10 53 51.553  0 17 44.54 20.5775 0.0366  -31.4 29.4 
10 53 53.798  0 03 12.72 19.2779 0.0179  -29.6 18.0 
10 53 54.172 -0 27 47.00 19.4308 0.0261  224.9 20.4 
10 53 54.330  0 00 58.44 20.2408 0.0290 -183.7 30.5 
10 53 55.271 -0 03 08.38 19.6427 0.0253 -190.7 34.4 
10 53 56.208 -0 05 55.24 20.3757 0.0316  221.0 35.9 
10 53 56.727 -0 10 57.16 20.5716 0.0351  261.4 30.4 
10 53 58.014  0 19 07.58 19.6920 0.0199  171.2 24.8 
10 53 58.608 -0 00 47.36 18.6234 0.0224  -24.0 16.7 
10 53 59.357 -0 09 42.47 20.4862 0.0334  268.1 45.9 
10 54 01.066  0 05 00.17 18.4247 0.0151  197.2 10.9 
10 54 03.542 -0 26 01.93 19.1158 0.0251  149.2 12.0 
10 54 03.909 -0 16 37.76 17.7211 0.0190   93.4  5.7 
10 54 04.235 -0 18 16.71 19.5740 0.0230  309.3 21.0 
10 54 04.719 -0 11 26.10 19.9117 0.0203    9.9 26.0 
10 54 06.192 -0 08 15.25 19.4265 0.0165   75.8 17.1 
10 54 06.360 -0 07 08.45 20.0766 0.0220  100.9 21.6 
10 54 10.631 -0 03 19.37 20.3653 0.0262  -52.8 31.6 
10 54 10.662 -0 16 39.14 20.6200 0.0456  166.4 25.9 
10 54 11.311 -0 06 12.81 20.5761 0.0300  173.4 32.6 
10 54 14.391 -0 19 11.28 20.2935 0.0286  120.6 20.0 
10 54 14.696 -0 11 24.23 20.3398 0.0259  178.2 25.2 
10 54 21.542 -0 00 18.60 19.9119 0.0205  223.5 47.0 
10 54 25.738 -0 19 34.90 20.4883 0.0315  177.0 25.6 
10 54 26.812 -0 00 19.36 18.6758 0.0137  338.8 16.6 
10 54 28.515 -0 04 55.35 19.1383 0.0151  -46.5 21.4 
10 54 30.760 -0 16 06.58 20.4540 0.0309  -18.8 24.6 
10 54 34.540 -0 13 40.53 19.8463 0.0233   34.1 25.6 
10 54 42.578 -0 17 08.78 19.1538 0.0192  -24.3 13.7 
11 04 04.611  9 44 50.46 19.3075 0.0263  162.1 12.6 
11 04 16.823  9 47 32.97 20.4189 0.0484    6.2 26.2 
11 04 18.701  9 45 52.61 19.4559 0.0271  131.3  8.5 
11 04 19.209  9 51 01.09 19.1442 0.0242   91.9 11.6 
11 04 20.441  9 41 06.32 20.0128 0.0348   27.0 18.2 
11 04 21.265  9 57 01.17 19.7777 0.0248  388.8 16.0 
11 04 21.766  9 36 08.35 19.7553 0.0247   46.6 14.3 
11 04 21.845  9 33 13.23 19.1583 0.0220  130.1  7.3 
11 04 22.045  9 28 25.94 20.1077 0.0275  259.1 18.1 
11 04 22.487  9 46 15.66 20.2751 0.0432  254.1 15.1 
11 04 23.421  9 56 02.23 20.0978 0.0271  116.8 17.1 
11 04 31.819  9 51 45.59 20.1385 0.0409  -79.3 17.0 
11 04 33.323  9 58 22.01 19.0991 0.0222  -39.9  7.7 
11 04 34.888  9 26 24.53 19.1237 0.0227   85.0 10.6 
11 04 35.221 10 01 41.80 19.5635 0.0239   98.5 15.1 
11 04 38.847  9 40 53.24 18.5108 0.0209  188.4 10.4 
11 04 39.303  9 39 17.96 18.9875 0.0217  -56.4  9.2 
11 04 42.174  9 24 18.10 19.7972 0.0313  207.9 16.5 
11 04 42.294  9 20 47.53 18.9338 0.0214 -101.3 10.6 
11 04 44.192  9 57 08.52 20.7761 0.0354  177.2 24.7 
11 04 44.192  9 59 26.57 20.6340 0.0357  -61.3 35.7 
11 04 47.481 10 04 22.32 19.2064 0.0202  377.8 12.9 
11 04 50.190  9 31 02.99 19.0822 0.0172  290.2 11.3 
11 04 51.062  9 38 38.55 20.3064 0.0263 -106.7 25.0 
11 04 52.820  9 58 54.23 18.3139 0.0185  177.5  6.7 
11 04 54.670  9 36 31.36 17.1844 0.0147  189.0  6.0 
11 04 54.928  9 50 37.94 19.0106 0.0273  105.6  6.1 
11 04 55.031  9 33 32.72 19.5274 0.0190   33.0 11.4 
11 04 58.632  9 35 22.02 19.1867 0.0175  256.5 11.1 
11 05 00.229  9 40 16.86 20.1285 0.0241  259.6 19.5 
11 05 00.823  9 24 34.80 20.1100 0.0366   41.0 18.7 
11 05 00.840  9 55 32.71 19.8282 0.0232  251.2 24.0 
11 05 04.160  9 58 28.33 19.9605 0.0242   53.9 16.8 
11 05 05.571  9 24 08.67 19.2817 0.0238   60.4 11.3 
11 05 06.161  9 20 19.93 19.4463 0.0255   84.4 13.1 
11 05 09.107  9 39 45.65 20.2558 0.0259    0.7 21.9 
11 05 10.594  9 44 28.05 19.0280 0.0269  164.7  7.0 
11 05 10.714  9 49 37.23 20.1913 0.0408   82.0 19.6 
11 05 13.512  9 22 31.47 19.9657 0.0374  118.3 14.1 
11 05 13.804  9 15 44.88 20.1517 0.0246   80.5 18.9 
11 05 16.111  9 52 02.18 20.0870 0.0385   93.9 17.5 
11 05 16.767  9 24 57.78 19.7459 0.0450  160.3 12.9 
11 05 17.196  9 54 19.99 20.3416 0.0283   19.7 22.4 
11 05 17.237  9 59 42.83 19.4661 0.0212  -35.1 13.4 
11 05 21.432  9 42 17.08 18.4027 0.0249 -117.9  7.8 
11 05 22.016  9 37 54.05 19.0450 0.0171   94.0  7.8 
11 05 24.835  9 36 53.49 20.1580 0.0261  -70.0 18.6 
11 05 25.243  9 39 33.54 19.4276 0.0197   69.8 15.0 
11 05 30.592  9 35 34.45 20.1751 0.0252  -43.1 14.5 
11 05 31.392  9 22 13.20 20.3643 0.0468   39.7 19.8 
11 05 31.499  9 51 41.67 19.2529 0.0284  157.6 13.5 
11 05 32.508 10 08 40.69 19.7038 0.0263  110.4 18.5 
11 05 33.009  9 56 30.79 19.4581 0.0204  -16.3  8.4 
11 05 35.231 10 07 54.44 20.7172 0.0574  154.9 38.0 
11 05 35.509  9 29 26.11 20.2655 0.0269  -80.4 19.4 
11 05 37.222  9 59 25.68 19.5498 0.0210   79.8 12.0 
11 05 38.389  9 40 11.93 19.2724 0.0189   40.3 10.4 
11 05 38.753  9 17 51.25 20.4642 0.0513    6.2 26.6 
11 05 40.775  9 25 18.96 18.5400 0.0269   42.2  8.7 
11 05 41.980  9 47 11.35 19.1402 0.0315  371.3  9.6 
11 05 42.149 10 09 17.38 20.5390 0.0480  206.6 25.5 
11 05 45.620  9 40 31.02 19.3547 0.0193  -72.8 11.8 
11 05 45.819  9 33 05.10 20.8677 0.0382   94.0 23.2 
11 05 46.148 10 09 39.46 20.5847 0.0530    5.0 22.4 
11 05 47.068  9 59 57.42 18.7226 0.0184 -122.2 10.6 
11 05 47.309  9 14 57.50 20.1125 0.0266  -37.8 14.4 
11 05 48.565  9 14 16.93 19.9208 0.0247  -30.4 17.8 
11 05 49.410  9 30 21.18 19.8250 0.0224   44.6 23.1 
11 05 49.921  9 12 45.93 20.7706 0.0374  -21.4 35.3 
11 05 51.913  9 24 53.47 19.9723 0.0433   42.0 20.8 
11 05 51.968  9 48 09.54 20.5389 0.0608   11.3 30.8 
11 05 52.822  9 34 46.11 18.9534 0.0178   63.4 11.1 
11 05 55.325  9 56 00.65 20.5135 0.0315   58.6 20.4 
11 05 55.995 10 00 59.55 20.3668 0.0324   -2.8 20.2 
11 05 56.355  9 41 47.15 18.2213 0.0165  103.1  4.6 
11 05 56.379  9 45 39.48 16.9471 0.0280  168.8  3.5 
11 05 58.329  9 50 58.42 18.8321 0.0304 -105.5  6.9 
11 05 59.703  9 16 02.99 20.2339 0.0284  -46.9 18.7 
11 06 00.194  9 56 46.54 19.1318 0.0241  -59.2  8.7 
11 06 00.273  9 34 36.21 19.9536 0.0240  221.9 15.8 
11 06 00.863 10 00 17.20 19.5312 0.0255  116.0  9.2 
11 06 03.266  9 54 28.58 19.2737 0.0330  210.0 15.8 
11 06 04.568  9 14 16.94 20.3223 0.0298  189.8 31.6 
11 06 06.047  9 16 48.48 20.2152 0.0266   28.7 21.6 
11 06 06.645  9 55 02.67 20.0407 0.0289  246.2 19.1 
11 06 07.716  9 35 12.70 20.8228 0.0401 -111.5 31.2 
11 06 08.701  9 41 29.76 19.0607 0.0224   30.9 10.6 
11 06 09.069  9 49 46.91 19.9753 0.0425  -19.3 21.2 
11 06 09.765  9 45 09.03 20.5044 0.0611  -39.2 32.5 
11 06 09.855  9 29 07.22 19.1306 0.0343  189.6 12.1 
11 06 10.517 10 05 20.10 20.3240 0.0323 -122.4 23.1 
11 06 11.589  9 51 35.43 20.1736 0.0473 -148.6 25.7 
11 06 12.656 10 03 33.66 20.1059 0.0296  215.1 28.8 
11 06 12.783  9 34 29.68 19.1092 0.0224    8.2  8.9 
11 06 12.979  9 50 22.31 19.9312 0.0417  -64.0 14.8 
11 06 13.824  9 40 53.71 19.2958 0.0232  316.9 11.7 
11 06 14.912  9 48 48.72 18.5814 0.0297   81.7  7.5 
11 06 15.046  9 55 09.76 20.7954 0.0406  138.8 34.1 
11 06 16.237  9 51 24.53 18.3502 0.0248   14.8  6.9 
11 06 17.291  9 22 28.43 19.2976 0.0358  -48.8  9.3 
11 06 17.665  9 37 09.86 18.9924 0.0222  109.0  9.7 
11 06 19.766  9 35 13.10 20.3760 0.0320    5.7 17.7 
11 06 20.089  9 32 29.95 19.0759 0.0224  167.8 11.9 
11 06 20.518  9 27 01.84 20.0785 0.0398  314.0 22.1 
11 06 21.401  9 38 34.47 18.5262 0.0213  235.6  8.9 
11 06 22.187 10 05 18.51 17.9084 0.0225  239.5  4.7 
11 06 24.563  9 16 46.76 20.7276 0.0366   47.9 24.6 
11 06 25.215  9 14 42.92 19.8879 0.0227   24.3 18.1 
11 06 25.352 10 05 39.40 20.5293 0.0356  133.4 29.5 
11 06 30.258  9 33 18.43 19.8702 0.0263  218.7 17.0 
11 06 30.396  9 37 26.09 18.7365 0.0216  148.1  7.0 
11 06 30.924  9 31 33.13 20.9344 0.0438   65.2 30.2 
11 06 31.968  9 40 31.18 17.7929 0.0207  -51.2  7.3 
11 06 32.789  9 19 40.44 18.8926 0.0205  207.9 12.6 
11 06 34.450 10 04 39.81 20.5346 0.0303  249.5 23.0 
11 06 34.577 10 01 07.64 19.9886 0.0216  196.3 24.4 
11 06 39.150  9 43 52.11 19.4352 0.0305  296.7 13.8 
11 06 41.169  9 34 03.73 19.7482 0.0281   -2.2 18.3 
11 06 43.576  9 23 39.04 18.1667 0.0172  -54.8 10.1 
11 06 43.720  9 50 08.24 18.9971 0.0260   15.6 11.0 
11 06 43.854  9 51 11.18 19.8685 0.0359   49.2 19.7 
11 06 46.034  9 30 01.35 18.8809 0.0200  117.3 11.4 
11 06 46.432 10 03 02.68 19.5324 0.0176    5.7 14.8 
11 06 46.693  9 59 53.70 20.6606 0.0328  107.7 29.7 
11 06 47.493  9 28 45.33 20.1702 0.0406  211.8 18.2 
11 06 48.348 10 06 54.47 19.6720 0.0187   48.9 14.8 
11 06 48.612  9 57 21.19 20.2508 0.0249  104.7 20.9 
11 06 50.171  9 36 06.82 19.0653 0.0254  -82.8  9.9 
11 06 50.707  9 43 35.24 18.4980 0.0244  270.9 10.2 
11 06 51.084  9 30 25.67 20.7635 0.0412   30.2 31.4 
11 06 51.325  9 41 26.79 19.3582 0.0263   56.8  9.8 
11 06 55.063 10 05 18.97 19.9077 0.0209    4.8 24.7 
11 06 55.094 10 03 57.05 19.9328 0.0212   45.0 26.4 
11 06 56.945  9 31 56.61 20.1164 0.0313  313.7 24.6 
11 06 57.044  9 51 54.01 19.0435 0.0308    2.1  9.1 
11 06 57.477  9 16 55.64 19.3921 0.0224  -73.0 13.7 
11 06 59.053  9 48 30.58 19.7609 0.0365   54.4 19.1 
11 06 59.571  9 56 13.04 19.9413 0.0202   48.2 22.2 
11 07 00.917  9 50 22.63 18.5766 0.0292  -92.3  9.4 
11 07 03.118  9 33 20.80 19.3918 0.0264  188.9 11.5 
11 07 05.652 10 00 48.11 20.9356 0.0404   77.6 34.0 
11 07 06.136  9 20 51.65 19.6509 0.0298  -19.0 10.1 
11 07 06.359  9 31 05.54 19.3431 0.0262  153.8  9.6 
11 07 06.534  9 57 35.34 20.5217 0.0297   59.4 22.1 
11 07 08.958  9 45 29.57 18.5220 0.0291  295.8  6.5 
11 07 09.514  9 46 30.35 18.9547 0.0302  207.2  9.5 
11 07 10.891  9 22 34.42 19.9675 0.0347  370.2 13.1 
11 07 11.371  9 19 27.98 20.0785 0.0372  246.7 15.4 
11 07 11.680  9 32 33.88 20.2199 0.0323  187.9 18.0 
11 07 11.838  9 55 26.96 19.7061 0.0357  170.6 21.7 
11 07 13.074  9 24 58.70 20.4756 0.0483  132.0 22.8 
11 07 15.780  9 52 04.43 19.8411 0.0371  109.6 19.0 
11 07 17.266  9 26 35.66 19.6465 0.0295  171.0 19.2 
11 07 17.428  9 37 40.24 20.6989 0.0364   52.6 26.4 
11 07 18.471  9 19 47.33 20.0685 0.0358  -48.9 20.8 
11 07 18.512  9 32 45.09 20.0196 0.0258 -110.3 19.8 
11 07 18.536  9 34 51.85 19.5086 0.0207   49.6  8.7 
11 07 23.539  9 49 33.51 19.6549 0.0346  119.2 22.4 
11 07 25.595  9 35 49.94 19.7865 0.0227  110.8 15.7 
11 07 25.715  9 44 23.56 20.0478 0.0400   -7.8 17.8 
11 07 33.759  9 25 15.92 20.1255 0.0367  273.5 15.1 
11 07 34.295  9 52 25.83 19.0966 0.0250   91.5 10.6 
11 07 35.600  9 57 27.22 19.3654 0.0144  224.3 19.0 
11 07 35.919  9 47 48.11 20.1056 0.0358  112.4 23.1 
11 07 39.225  9 25 24.69 19.8926 0.0331   62.1 12.8 
11 07 43.551  9 51 03.59 20.4754 0.0443  -93.8 34.7 
11 07 45.504  9 40 52.65 20.3659 0.0295   45.4 23.9 
11 07 49.339  9 39 35.17 20.4175 0.0319   21.4 21.5 
11 07 53.418  9 33 41.25 18.7604 0.0202   98.8 12.2 
11 07 55.416  9 38 37.25 20.2848 0.0295  331.1 29.0 
11 07 55.608  9 38 01.29 20.6205 0.0356  -29.4 37.3 
11 07 59.677  9 43 55.95 20.2152 0.0373  355.1 19.0 
11 31 16.015  1 13 27.76 19.7100 0.0183   10.3 28.3 
11 31 24.619  1 18 24.51 20.5464 0.0377   -6.9 31.4 
11 31 31.293  1 21 51.66 20.1054 0.0277  -28.3 23.3 
11 31 42.774  1 11 10.17 19.6458 0.0172  212.7 22.3 
11 31 43.601  1 19 47.22 19.6067 0.0215   52.7 21.7 
11 31 45.366  1 00 21.33 19.5825 0.0205  126.1 17.5 
11 31 45.730  1 25 51.70 18.3021 0.0160  246.1 13.4 
11 31 47.639  1 22 43.37 20.3747 0.0318  259.5 35.7 
11 31 47.772  1 01 47.82 20.2648 0.0296  -28.7 29.5 
11 31 48.037  1 03 45.51 20.0834 0.0237  186.3 28.4 
11 31 50.952  1 17 21.41 18.8958 0.0174  -76.8 14.7 
11 31 51.865  1 29 00.45 20.1285 0.0267  115.8 33.9 
11 31 52.342 -1 25 17.21 20.0746 0.0310   54.8 16.7 
11 31 53.743  1 10 32.43 20.4878 0.0303   56.0 22.0 
11 31 55.508 -1 22 02.62 19.0537 0.0149   77.9  9.2 
11 31 55.590  1 28 45.46 18.2084 0.0158  -67.0  9.2 
11 31 57.935  1 05 51.49 20.6345 0.0324   77.1 32.1 
11 31 58.632  1 31 35.35 19.0519 0.0178   89.7 24.7 
11 31 58.951 -1 13 30.98 18.3405 0.0186   87.7  6.4 
11 32 00.317 -1 32 50.71 20.2254 0.0314   26.1 26.5 
11 32 01.584  1 04 01.56 19.3697 0.0184   88.5 13.8 
11 32 01.893  1 08 26.39 19.0533 0.0174  -60.2 12.6 
11 32 03.019 -1 11 20.21 18.8572 0.0194  101.6 11.2 
11 32 03.212  0 52 35.28 18.4958 0.0119  133.9 10.5 
11 32 03.641 -1 29 12.45 19.5349 0.0229 -128.1 17.5 
11 32 03.984 -1 12 27.60 20.9400 0.0414  -32.4 38.2 
11 32 04.654 -1 10 52.49 18.6222 0.0190  334.5 13.4 
11 32 04.660 -1 26 37.17 19.7659 0.0253   -5.0 20.0 
11 32 05.896  0 58 03.30 18.8557 0.0132   91.6 14.6 
11 32 08.248  0 50 13.56 18.0833 0.0148   66.3 10.2 
11 32 08.348 -1 29 44.17 18.7109 0.0189  211.1  8.6 
11 32 09.659 -1 07 13.42 18.7436 0.0192   22.4 14.5 
11 32 09.827 -1 16 51.07 19.5952 0.0184  125.0 13.5 
11 32 10.185  1 33 32.53 20.5563 0.0358  301.3 32.6 
11 32 11.688  1 31 43.56 20.0731 0.0274   62.0 24.4 
11 32 11.774 -1 14 11.27 19.0825 0.0200  106.2 15.0 
11 32 11.918  0 59 32.30 20.3347 0.0287  198.5 22.1 
11 32 13.752  1 12 40.39 19.5081 0.0196  329.5 18.5 
11 32 14.816 -1 16 08.96 20.6653 0.0484  -10.8 25.6 
11 32 15.856 -1 19 38.98 20.7511 0.0386  316.4 27.2 
11 32 16.440  1 37 24.76 19.6918 0.0232  178.9 22.6 
11 32 16.721  1 15 00.55 20.1775 0.0264  184.9 38.5 
11 32 16.921 -1 38 29.54 20.4257 0.0314   -4.7 38.5 
11 32 17.202  0 55 38.56 20.3993 0.0288  102.4 30.3 
11 32 17.442 -1 18 35.34 20.4827 0.0321  142.0 35.1 
11 32 17.751  1 19 14.57 20.5709 0.0356  110.0 34.1 
11 32 18.115  1 03 49.85 20.1705 0.0250  -26.6 26.6 
11 32 18.544  0 54 00.42 19.3596 0.0157   68.4 20.4 
11 32 19.722 -1 30 30.46 20.2441 0.0319  270.9 23.1 
11 32 21.803 -1 24 05.12 20.7015 0.0449  -23.4 31.5 
11 32 21.816  1 07 02.35 20.1795 0.0253  152.9 34.8 
11 32 22.070 -1 07 17.88 19.9186 0.0242   16.5 20.2 
11 32 22.218  1 05 46.92 19.7055 0.0206  159.8 19.2 
11 32 22.242 -1 21 49.91 20.4507 0.0322    2.9 35.9 
11 32 23.512 -1 33 19.07 20.8964 0.0497  -20.2 32.6 
11 32 24.481 -1 39 24.01 19.8680 0.0236  181.2 16.7 
11 32 24.903 -1 02 58.83 20.1062 0.0260  -89.2 29.4 
11 32 25.425 -1 07 26.47 18.8150 0.0193  224.2 16.6 
11 32 26.400 -1 12 45.23 19.3887 0.0227   41.2 12.0 
11 32 26.976  1 19 34.51 20.5859 0.0357  213.0 36.6 
11 32 27.581 -1 12 19.43 20.3450 0.0302  -35.3 31.4 
11 32 28.024  1 07 47.45 19.9686 0.0215  230.3 34.4 
11 32 28.631 -1 22 18.87 20.2887 0.0280  -76.6 26.2 
11 32 28.920  1 25 00.46 20.2813 0.0314  360.4 32.7 
11 32 29.284 -1 14 29.94 20.4518 0.0318  -59.0 26.3 
11 32 29.696 -1 10 27.50 20.2827 0.0294  191.7 34.4 
11 32 31.412 -1 17 19.75 20.3265 0.0293   30.5 38.5 
11 32 32.010  1 00 02.40 19.7130 0.0215    2.8 25.7 
11 32 32.236 -1 20 20.23 20.3726 0.0340   60.6 20.1 
11 32 32.748 -1 30 08.13 20.3822 0.0350  224.3 20.4 
11 32 33.194  1 35 55.39 18.2863 0.0174  120.0  9.8 
11 32 34.015 -1 35 42.03 19.7614 0.0235   30.5 17.3 
11 32 34.959  1 33 35.55 20.4635 0.0344  216.2 40.6 
11 32 35.683  1 11 05.60 20.5171 0.0305  323.8 38.3 
11 32 35.748  1 27 18.29 19.6596 0.0231  202.2 17.3 
11 32 35.893 -1 04 46.56 19.4363 0.0228  120.4 17.5 
11 32 36.411  1 16 15.24 20.7143 0.0390   48.6 29.1 
11 32 38.615 -1 10 15.36 19.7739 0.0247  172.6 19.5 
11 32 39.487  1 24 57.59 20.0956 0.0306  158.9 22.0 
11 32 39.594 -1 01 55.75 20.5404 0.0329  308.2 23.1 
11 32 41.454  1 36 03.38 19.9426 0.0276  163.2 31.0 
11 32 41.781 -1 34 03.63 20.2717 0.0323  290.0 23.8 
11 32 42.467 -1 32 15.58 20.0115 0.0280  293.4 15.7 
11 32 43.439  1 21 03.55 19.6462 0.0214  207.7 23.7 
11 32 43.593  1 37 57.04 19.8831 0.0277  286.3 34.0 
11 32 43.971  0 47 14.96 20.4094 0.0286  206.1 37.9 
11 32 44.472 -1 39 08.84 20.1726 0.0271  334.0 19.6 
11 32 44.561 -1 45 51.67 20.3575 0.0295  126.8 20.6 
11 32 44.561 -1 14 02.69 20.4539 0.0319  -89.5 25.6 
11 32 44.637  1 19 00.38 20.0907 0.0263  196.1 23.3 
11 32 45.770  0 50 58.71 19.5200 0.0194  -36.2 25.1 
11 32 46.247  0 55 18.33 18.9163 0.0164  114.9 22.4 
11 32 46.632  1 15 47.98 18.1514 0.0157  255.3 10.0 
11 32 47.631 -1 42 21.87 20.2118 0.0274  124.7 18.8 
11 32 48.541 -1 37 38.25 20.4921 0.0325   -2.5 28.1 
11 32 48.602 -1 02 06.65 19.1230 0.0207   83.5 14.3 
11 32 49.402  1 06 38.38 19.8131 0.0194   19.0 19.1 
11 32 49.660 -1 05 08.99 20.2244 0.0286   22.1 25.3 
11 32 49.818 -1 45 50.50 20.5416 0.0341   16.6 27.2 
11 32 49.890 -1 40 01.39 18.8193 0.0150  203.2  9.4 
11 32 51.524  1 06 13.90 18.9610 0.0149  170.3 14.4 
11 32 52.351  0 49 10.24 17.9196 0.0155   34.3  8.5 
11 32 52.887 -1 08 28.58 20.4928 0.0325  297.8 41.1 
11 32 53.708 -1 34 35.71 20.0808 0.0289   65.9 25.0 
11 32 55.342 -1 35 06.11 20.1208 0.0277  -11.9 18.6 
11 32 56.049  0 47 32.79 20.6277 0.0331  282.9 30.5 
11 32 56.289 -1 10 18.62 18.6446 0.0207  -35.0  8.5 
11 32 58.267 -1 47 21.57 18.8793 0.0151  137.9 12.9 
11 33 00.001 -1 24 47.79 20.5213 0.0380  187.2 32.2 
11 33 00.509 -1 27 26.18 19.9593 0.0254  276.2 24.5 
11 33 00.629  1 09 55.39 20.2133 0.0260  -19.8 24.4 
11 33 02.466 -1 12 56.14 20.3908 0.0273  221.9 30.6 
11 33 03.029 -1 38 56.06 20.7380 0.0365  232.1 29.5 
11 33 03.400  1 26 36.25 20.6780 0.0383  220.3 27.5 
11 33 03.523  0 56 59.29 20.3592 0.0308  181.9 38.4 
11 33 03.667 -0 58 17.73 20.2889 0.0275  213.4 17.5 
11 33 03.891  1 37 59.40 20.3654 0.0321   54.1 45.9 
11 33 06.977 -1 39 19.34 20.6808 0.0350  136.1 23.4 
11 33 07.234 -1 13 23.70 20.7178 0.0335   32.6 33.1 
11 33 07.458 -1 25 23.39 20.0238 0.0267  236.2 16.4 
11 33 07.581  1 27 06.68 20.0191 0.0237  182.5 21.3 
11 33 07.770  1 37 57.13 19.1706 0.1109   96.7 17.4 
11 33 07.873 -1 04 22.89 18.8699 0.0151  121.9 12.8 
11 33 09.301 -1 28 44.45 20.7950 0.0459  137.5 36.8 
11 33 11.341 -1 01 09.01 20.5247 0.0317    5.4 24.4 
11 33 12.645  1 39 21.12 19.3437 0.0213   35.4 24.7 
11 33 13.133  1 29 24.86 20.5027 0.0330   17.1 29.4 
11 33 14.053  1 05 27.84 20.2309 0.0296  108.3 23.4 
11 33 16.027 -1 12 29.32 20.7529 0.0344   -0.7 34.3 
11 33 16.398 -0 58 05.48 20.3865 0.0292  -71.3 26.3 
11 33 17.205 -1 46 04.99 20.7768 0.0368   65.4 27.0 
11 33 17.496 -1 48 21.05 20.5015 0.0293  241.0 24.9 
11 33 17.967  0 58 07.23 20.1434 0.0263  -27.0 40.5 
11 33 18.938  1 08 53.99 19.1317 0.0166  156.2 23.5 
11 33 19.313 -1 49 06.33 20.4837 0.0374   71.3 22.2 
11 33 19.677 -1 42 52.41 20.5940 0.0325   63.1 21.3 
11 33 20.071  1 39 04.81 19.2848 0.0211  249.8 26.9 
11 33 20.305 -1 50 26.27 19.8247 0.0259   56.4 18.7 
11 33 21.070  0 49 00.06 19.8898 0.0231   56.2 22.4 
11 33 22.481 -1 39 55.76 20.4691 0.0301  298.5 23.6 
11 33 23.007 -1 03 46.99 20.6378 0.0299  -66.6 30.9 
11 33 23.209 -1 16 04.16 19.4533 0.0209  -31.6 11.4 
11 33 23.800 -1 10 25.13 19.9653 0.0217    1.7 18.7 
11 33 24.569 -0 58 47.43 20.5677 0.0327  187.6 37.0 
11 33 24.823 -1 20 31.71 20.6031 0.0361  248.1 21.6 
11 33 26.268  1 40 52.94 19.8167 0.0251  253.8 33.8 
11 33 26.564  0 56 58.72 19.8652 0.0225  -38.1 32.1 
11 33 26.824  1 28 59.34 20.3892 0.0300   88.7 37.7 
11 33 27.061 -1 43 59.10 20.6566 0.0333  299.1 31.4 
11 33 28.538  0 50 36.60 20.2809 0.0276  289.5 39.5 
11 33 28.733  1 01 00.10 19.2252 0.0177   92.3 23.4 
11 33 31.236 -1 13 09.98 18.7192 0.0149  230.7  7.6 
11 33 31.713  7 55 01.22 18.9384 0.0216  100.5  9.6 
11 33 32.252  1 28 46.68 18.5010 0.0117   13.9 11.1 
11 33 32.915  1 15 28.08 20.1332 0.0257   41.5 31.6 
11 33 33.815 -1 16 10.33 19.2264 0.0186   31.6 10.9 
11 33 34.546  1 05 39.99 19.8381 0.0215  -24.7 43.3 
11 33 34.618  1 24 21.45 20.6645 0.0379  226.4 38.9 
11 33 34.975  1 34 17.91 20.6886 0.0370   41.5 33.0 
11 33 35.462 -1 09 19.79 20.1398 0.0236   41.3 15.9 
11 33 35.885 -1 23 11.54 19.3520 0.0185  221.9 12.8 
11 33 36.410  0 47 30.18 19.9345 0.0253   94.5 26.1 
11 33 37.656 -1 39 07.56 20.3611 0.0274   84.1 23.9 
11 33 38.233 -1 49 17.76 20.6020 0.0385  186.8 41.1 
11 33 38.673 -0 55 55.25 19.5544 0.0232  -61.0 17.2 
11 33 39.009  7 59 10.04 19.7845 0.0241   62.0 27.1 
11 33 39.620 -1 31 34.11 20.0637 0.0261 -139.4 19.6 
11 33 39.654  0 48 11.80 19.7525 0.0235   94.6 38.0 
11 33 41.114 -1 23 26.01 19.9451 0.0232   -0.0 19.3 
11 33 41.237 -1 21 05.34 19.9622 0.0235   78.3 15.9 
11 33 41.326 -1 34 42.79 20.5553 0.0392  -64.5 28.1 
11 33 41.663 -1 26 15.23 20.8244 0.0467  -24.6 22.2 
11 33 42.562 -1 13 40.53 18.5287 0.0168   54.5  7.9 
11 33 42.586  0 44 36.94 19.5748 0.0225  204.6 22.7 
11 33 43.613  7 56 30.16 18.6698 0.0210  201.1  9.9 
11 33 44.083  0 54 35.10 19.1739 0.0145  -15.5 19.6 
11 33 44.605  1 26 34.52 20.6583 0.0374   41.4 44.7 
11 33 45.189 -1 37 11.01 20.2155 0.0250   -0.3 15.5 
11 33 45.378 -1 49 55.23 20.2569 0.0301  180.3 20.0 
11 33 46.047 -1 28 57.20 20.6485 0.0398  137.9 20.8 
11 33 47.094 -1 24 00.02 20.4205 0.0381  -13.8 17.1 
11 33 47.098 -1 43 20.38 19.8123 0.0197  -12.3 25.7 
11 33 47.740 -1 35 45.32 18.5179 0.0138  -53.7  6.4 
11 33 48.162  1 33 04.00 19.3488 0.0156  -64.8 16.5 
11 33 48.667  8 11 04.19 19.1202 0.0264  374.8 11.3 
11 33 49.003  7 51 20.57 19.1803 0.0221  -15.6  9.6 
11 33 49.013 -1 27 38.80 20.1473 0.0278  289.0 17.1 
11 33 49.195  8 08 21.07 20.2037 0.0340  323.4 20.9 
11 33 49.528  0 58 40.31 19.7300 0.0192  182.0 35.4 
11 33 49.741 -1 13 36.25 20.3986 0.0288  139.7 23.3 
11 33 50.074  1 18 20.20 18.7821 0.0136   42.2 16.4 
11 33 50.322 -1 06 10.38 20.2007 0.0257  144.6 20.4 
11 33 50.449 -1 11 29.03 20.7951 0.0546  198.2 24.6 
11 33 50.541  8 00 50.78 19.1882 0.0265  269.3 11.0 
11 33 50.823  8 05 32.56 18.8345 0.0257   60.0 12.2 
11 33 51.231 -1 17 50.42 18.9469 0.0169   44.0  8.7 
11 33 51.798  1 05 12.95 20.3676 0.0294  -59.0 29.6 
11 33 52.103 -1 21 31.31 18.4812 0.0157  142.6  6.1 
11 33 52.728  8 01 41.01 18.4052 0.0250  210.6  8.2 
11 33 53.518 -1 23 02.45 20.2667 0.0277  111.8 25.8 
11 33 53.628  8 15 20.98 20.4230 0.0295  308.2 36.3 
11 33 54.737  1 23 18.87 20.1843 0.0267   72.7 44.0 
11 33 55.440  1 17 01.18 19.4698 0.0178  244.9 30.0 
11 33 55.557 -1 15 40.74 19.2561 0.0182    4.6  9.4 
11 33 56.810 -1 51 18.92 20.3595 0.0318   52.8 20.2 
11 33 56.948  8 16 05.84 20.7542 0.0365  284.6 42.6 
11 33 57.881  1 21 57.04 20.0757 0.0249  179.2 27.1 
11 33 58.808 -0 58 35.51 20.9307 0.0429   43.7 38.1 
11 33 59.255 -1 26 05.16 20.6605 0.0407  223.7 23.2 
11 33 59.330  8 00 07.05 19.7280 0.0290  120.9 15.4 
11 34 00.470 -1 48 36.27 20.5135 0.0300  177.4 28.8 
11 34 00.563  0 49 22.17 18.5466 0.0195  294.7 14.5 
11 34 01.136 -1 07 54.51 19.6426 0.0207  202.9 13.5 
11 34 01.219 -0 53 23.04 20.3079 0.0296  -98.2 14.3 
11 34 01.517  1 04 37.06 19.9829 0.0233  100.8 33.8 
11 34 01.600 -1 46 33.15 20.0786 0.0251   -0.3 16.5 
11 34 02.980  8 18 40.14 20.3851 0.0286  206.9 36.0 
11 34 03.852 -1 46 43.89 20.7216 0.0364  307.8 22.1 
11 34 04.089  7 55 48.04 19.1878 0.0221   96.8 15.7 
11 34 04.738 -1 41 54.07 20.5516 0.0328  243.7 25.8 
11 34 05.009 -1 22 55.90 20.0168 0.0237  132.3 24.3 
11 34 05.387  0 58 23.82 19.2610 0.0152   -3.9 16.9 
11 34 05.651 -1 45 00.55 19.2009 0.0187  337.1 10.2 
11 34 06.657  1 35 11.61 18.9212 0.0161   90.4 17.3 
11 34 06.887  7 51 20.67 20.6402 0.0349  -39.6 32.0 
11 34 07.707  1 07 25.34 19.6021 0.0200  154.7 23.6 
11 34 07.786 -1 19 07.77 19.2131 0.0174  288.0  8.6 
11 34 08.384  1 20 04.21 19.2529 0.0158  -65.5 14.1 
11 34 08.624  1 16 19.72 18.1623 0.0118   48.6 10.3 
11 34 09.112 -1 40 09.56 19.4484 0.0198  162.8 12.2 
11 34 10.406  1 32 24.22 19.3149 0.0181  317.9 17.2 
11 34 10.502  0 45 20.14 19.5844 0.0224  226.8 28.8 
11 34 10.749  1 28 11.80 20.0433 0.0255  -40.9 26.1 
11 34 11.436  8 02 53.38 19.9125 0.0306  -21.3 16.1 
11 34 12.078 -0 59 16.16 20.6681 0.0325  179.5 28.5 
11 34 12.236  1 18 45.35 19.9296 0.0261  289.7 31.9 
11 34 12.366 -1 13 24.49 19.9796 0.0233   -6.3 15.0 
11 34 12.480 -1 48 59.52 20.1359 0.0256 -185.6 23.9 
11 34 12.785  1 01 59.14 19.5702 0.0179   77.6 32.5 
11 34 12.878  7 58 23.48 20.4174 0.0291   66.5 20.4 
11 34 13.630  7 46 34.53 19.4468 0.0248  153.4 11.3 
11 34 14.505 -1 05 45.57 20.2301 0.0267  278.5 20.2 
11 34 14.917  0 56 35.79 19.9348 0.0229  287.9 23.0 
11 34 15.120  7 54 16.00 20.3215 0.0268  -42.5 24.1 
11 34 16.534  8 17 30.70 19.2438 0.0204  375.9 11.3 
11 34 17.053 -1 23 44.53 18.5409 0.0152  294.2  8.6 
11 34 17.396  7 51 52.27 18.9132 0.0168   -7.7  8.8 
11 34 17.623  1 15 23.64 19.8536 0.0208  125.6 28.3 
11 34 18.065  1 11 09.91 20.0426 0.0236  255.4 38.1 
11 34 18.189  8 05 04.89 20.2161 0.0342  198.4 21.8 
11 34 18.247 -0 57 20.79 18.6956 0.0135  237.4  8.6 
11 34 18.752 -1 12 30.50 19.9905 0.0244  -29.5 15.6 
11 34 19.157  1 21 24.02 18.1458 0.0181  206.1 12.7 
11 34 19.253  0 58 37.31 19.8652 0.0231  394.2 24.8 
11 34 19.312 -1 02 58.61 19.0572 0.0191  426.4  8.5 
11 34 19.514  1 36 28.09 19.4411 0.0192  122.3 21.9 
11 34 19.820 -1 43 26.01 20.0175 0.0244   80.5 17.8 
11 34 20.307  8 10 32.08 19.4577 0.0277  129.6 13.9 
11 34 20.678  1 10 27.61 19.7566 0.0192  405.1 25.9 
11 34 21.547 -1 13 28.21 17.9509 0.0174  -37.5  4.6 
11 34 21.574 -1 31 54.01 19.9614 0.0241 -107.6 18.6 
11 34 21.657  8 02 36.53 20.7051 0.0432  101.8 34.3 
11 34 21.725 -1 30 47.28 19.4690 0.0188  -21.1 10.2 
11 34 21.811 -1 03 56.05 19.2321 0.0197   35.3 13.1 
11 34 22.120 -1 49 15.77 19.6503 0.0197  -26.0 14.6 
11 34 22.766  1 28 13.33 19.8627 0.0234  246.3 25.4 
11 34 23.346  8 01 04.88 20.2016 0.0293   63.0 21.7 
11 34 23.600 -1 12 21.09 19.3254 0.0201   92.6 10.4 
11 34 23.933  7 42 16.14 19.9357 0.0264  143.9 15.0 
11 34 24.407 -1 38 03.41 20.8300 0.0398  150.9 31.2 
11 34 25.588  1 00 49.57 19.7093 0.0210  347.7 32.8 
11 34 26.446  7 36 45.69 19.5806 0.0212  122.4 18.6 
11 34 26.707  8 14 12.67 18.0160 0.0181  -44.6  5.7 
11 34 26.896  7 48 24.86 19.8561 0.0210  150.7 12.9 
11 34 27.565  7 44 00.40 20.3259 0.0296 -190.6 23.6 
11 34 27.668 -0 58 04.12 19.1384 0.0149  217.4 11.5 
11 34 27.867 -1 42 59.40 20.5943 0.0335  356.7 27.2 
11 34 28.111 -1 17 27.21 20.4623 0.0310  244.1 32.8 
11 34 29.028 -1 35 44.19 19.5030 0.0189  183.3 13.6 
11 34 30.013  7 58 26.52 19.6855 0.0204  171.5 22.8 
11 34 31.084 -1 35 22.22 19.6519 0.0203   57.6 15.6 
11 34 31.366 -1 04 56.45 20.3066 0.0275  243.2 26.7 
11 34 31.548 -1 24 04.92 20.3259 0.0318   -7.7 20.4 
11 34 32.049  8 06 30.87 20.0898 0.0278    6.9 18.2 
11 34 32.238  7 37 31.94 19.9157 0.0247  139.0 17.1 
11 34 32.763 -0 57 57.96 20.8167 0.0357   34.8 31.6 
11 34 32.797  8 05 08.87 19.8711 0.0252  264.6 18.5 
11 34 32.959  1 20 41.83 19.0972 0.0201  -65.4 21.0 
11 34 33.378  1 00 02.28 19.3000 0.0179  127.3 26.1 
11 34 33.656  8 01 34.92 19.1925 0.0204 -169.8 13.1 
11 34 33.687  3 33 10.35 19.9184 0.0292  135.1 20.5 
11 34 33.752  1 02 13.35 18.8216 0.0158  -16.3 17.8 
11 34 34.016  0 55 29.28 19.6362 0.0198   63.2 24.3 
11 34 34.308  1 09 20.31 19.0731 0.0148  260.4 17.1 
11 34 34.765 -1 06 18.62 20.6475 0.0329  331.1 36.2 
11 34 35.252 -1 32 14.85 19.3147 0.0176  330.5 11.3 
11 34 36.859 -1 20 32.82 19.1009 0.0168  227.3  9.1 
11 34 37.017 -1 33 46.67 20.1936 0.0277   93.2 24.1 
11 34 37.432 -1 17 38.86 18.5596 0.0153   15.1 11.4 
11 34 37.968  7 49 46.42 20.5483 0.0293  172.8 32.4 
11 34 38.380 -1 23 56.32 20.1404 0.0246  -56.6 23.0 
11 34 39.877  8 20 58.06 20.3142 0.0287  123.2 19.9 
11 34 40.186  1 32 01.39 20.5035 0.0376  -83.7 42.6 
11 34 40.350 -1 18 00.21 18.5894 0.0143   69.7  8.1 
11 34 40.412  7 36 14.04 20.0012 0.0258  137.3 17.9 
11 34 40.646 -1 43 51.41 18.1682 0.0156  141.4  6.7 
11 34 41.027 -1 21 24.31 19.4844 0.0183  352.3 22.2 
11 34 41.037  8 25 53.06 20.5182 0.0512   58.5 23.7 
11 34 41.233  3 30 18.18 19.6153 0.0268  126.0 20.9 
11 34 42.424  7 54 33.66 19.7793 0.0206  381.2 16.3 
11 34 42.572  8 21 37.26 20.3921 0.0283  -91.0 26.2 
11 34 43.375  3 29 03.51 19.7655 0.0279  108.5 13.8 
11 34 43.887  3 31 06.84 19.6560 0.0269   13.1 15.8 
11 34 44.089  1 27 10.40 19.4771 0.0230  -70.3 19.4 
11 34 44.615 -1 26 28.33 17.8618 0.0183  108.8  7.1 
11 34 45.188  1 11 48.32 18.7206 0.0137  210.4 16.8 
11 34 45.363 -1 37 32.99 19.0361 0.0174  -14.3  7.2 
11 34 46.036 -1 03 24.70 20.3805 0.0284   56.8 24.3 
11 34 46.534  0 55 33.76 20.0177 0.0238  272.6 37.5 
11 34 47.289  1 11 00.89 19.2849 0.0167  313.1 29.5 
11 34 47.890 -1 30 13.83 20.0725 0.0291  333.3 17.8 
11 34 47.921  3 24 39.86 20.0696 0.0310   72.0 23.8 
11 34 48.216 -1 20 27.92 20.8141 0.0390   90.9 36.4 
11 34 48.295  8 27 50.87 20.7538 0.0414 -164.1 33.2 
11 34 48.508 -1 00 36.22 19.9156 0.0211  191.8 21.3 
11 34 48.570  3 23 37.47 20.2040 0.0329   43.6 22.5 
11 34 49.215  1 16 28.46 19.3121 0.0191  -27.5 30.4 
11 34 49.503  7 36 58.33 20.2789 0.0303  214.2 19.4 
11 34 49.565  8 25 16.28 19.9866 0.0261  -79.4 17.1 
11 34 49.699  3 40 22.92 19.0672 0.0200   95.8 13.8 
11 34 49.885 -1 46 01.53 18.2713 0.0157   50.9  7.0 
11 34 50.128  1 04 22.34 19.4757 0.0175  320.3 28.7 
11 34 50.582 -1 03 03.49 20.0409 0.0243   55.9 22.4 
11 34 50.612  7 54 36.01 20.6399 0.0351  421.3 29.4 
11 34 51.392 -1 42 40.95 20.4623 0.0302  376.8 24.9 
11 34 51.419  3 47 06.64 19.3849 0.0223  279.9 10.4 
11 34 51.563 -1 29 20.56 18.0083 0.0186    6.0  5.4 
11 34 51.591 -1 34 43.68 19.5605 0.0233  131.1  9.6 
11 34 52.353  3 15 21.45 19.9487 0.0260  338.3 28.6 
11 34 52.532  7 59 27.02 20.0344 0.0269  162.1 32.0 
11 34 52.875  3 20 02.10 20.1714 0.0328 -146.2 38.1 
11 34 52.985 -1 46 02.41 18.6433 0.0163  163.6 12.5 
11 34 53.895 -1 34 17.44 20.2497 0.0317  142.4 23.3 
11 34 54.392  7 34 09.10 20.5621 0.0364  -93.0 26.9 
11 34 54.640  3 23 32.21 20.6989 0.0438  333.3 34.4 
11 34 56.075 -1 14 54.49 18.3844 0.0176  151.1  6.5 
11 34 56.130  0 56 40.83 18.1114 0.0157  113.1 13.2 
11 34 56.181  1 14 56.92 20.2655 0.0269 -161.8 28.9 
11 34 56.329  8 03 28.11 19.8712 0.0252   87.0 26.8 
11 34 56.356  7 37 39.38 20.8312 0.0814  125.8 24.8 
11 34 56.360  8 12 42.64 18.7587 0.0161  211.8 11.4 
11 34 56.981  3 32 26.63 20.1611 0.0322  -31.4 23.2 
11 34 56.991  7 46 34.19 19.6334 0.0234  116.4 14.9 
11 34 57.132  3 36 28.96 20.2780 0.0342  137.3 28.8 
11 34 57.283 -1 24 52.98 20.4152 0.0365   97.8 29.5 
11 34 57.565  1 24 08.10 19.9875 0.0245  -89.9 37.6 
11 34 57.664  8 16 42.91 19.7977 0.0208  141.8 14.8 
11 34 58.032 -1 05 31.45 19.3410 0.0199   41.6  9.9 
11 34 58.045  7 39 45.02 19.8969 0.0246    7.7 15.4 
11 34 58.481 -1 22 24.85 20.5804 0.0330   24.8 33.8 
11 34 58.553  3 31 08.27 19.9513 0.0296  -51.3 22.1 
11 35 00.129  8 01 10.89 20.1215 0.0302  159.7 33.8 
11 35 00.325 -1 20 28.21 18.5211 0.0142  242.4  9.4 
11 35 00.435  3 12 29.47 20.7361 0.0406  190.0 43.2 
11 35 00.552 -1 10 06.63 19.5504 0.0210  101.9 13.6 
11 35 01.290 -1 06 24.83 19.3412 0.0204    4.9 12.2 
11 35 01.784  8 12 29.68 19.9287 0.0224  174.7 19.1 
11 35 02.158  7 46 54.30 19.3644 0.0224 -171.9 10.4 
11 35 02.412 -1 10 50.14 20.0145 0.0244  217.2 17.7 
11 35 02.818  3 22 06.46 17.9265 0.0214  359.5  8.4 
11 35 02.934  3 29 24.77 20.3840 0.0370  260.9 35.4 
11 35 03.635 -1 15 48.80 20.0318 0.0237  -49.0 13.5 
11 35 05.005  7 58 40.97 18.9597 0.0216   46.7  7.8 
11 35 05.083  3 32 02.45 20.2388 0.0349  -74.9 17.2 
11 35 05.293  3 40 28.90 19.8703 0.0389   81.7 20.2 
11 35 05.530  7 35 48.45 19.6908 0.0253  -23.7 12.5 
11 35 05.894  3 15 53.26 20.0019 0.0259  262.7 26.1 
11 35 06.096  1 06 38.13 19.8476 0.0200  210.5 32.4 
11 35 06.179  1 17 04.88 19.6256 0.0214  -31.5 30.1 
11 35 06.254  3 23 45.29 19.6648 0.0268  239.7 17.2 
11 35 07.030 -1 20 40.51 18.2827 0.0137  -20.7  8.6 
11 35 08.170 -1 13 13.26 20.2452 0.0270  173.7 19.6 
11 35 08.225 -1 09 17.83 19.0039 0.0194 -133.0  8.9 
11 35 08.613  7 37 42.54 20.8146 0.0444  -55.5 42.6 
11 35 08.966  1 08 11.77 19.9393 0.0216   34.8 34.8 
11 35 09.351  8 11 58.26 19.1540 0.0172  166.3 13.9 
11 35 09.876  8 24 05.35 20.4779 0.0302  181.2 21.0 
11 35 10.202  1 10 09.82 18.7681 0.0149 -222.4 24.3 
11 35 12.242  7 38 41.46 18.7487 0.0211  -11.7  7.6 
11 35 12.417  8 16 21.42 19.9227 0.0218  -20.1 22.7 
11 35 12.777  8 12 52.64 20.1370 0.0238  155.2 21.6 
11 35 12.836  3 53 27.38 20.2222 0.0244   37.7 19.9 
11 35 12.963  7 42 48.10 20.2322 0.0314   32.1 19.2 
11 35 13.546  7 49 53.73 20.4239 0.0301   34.7 26.9 
11 35 14.161 -1 24 46.24 19.2827 0.0395  198.9 11.7 
11 35 15.630 -1 35 13.52 19.2081 0.0211  -83.8  7.8 
11 35 16.633 -1 23 56.56 20.2794 0.0280  177.6 27.7 
11 35 17.635  8 02 52.85 18.4819 0.0206   79.3 10.5 
11 35 17.962 -1 41 46.19 20.0341 0.0234   47.5 14.7 
11 35 18.058  7 35 03.84 19.4530 0.0233  116.2 13.3 
11 35 18.106  7 55 44.61 19.2897 0.0224   49.6 11.2 
11 35 18.466  7 44 28.98 19.4357 0.0244  -12.7 14.4 
11 35 18.700  7 48 34.18 19.7841 0.0244   77.8 14.1 
11 35 18.779  3 54 47.30 20.3199 0.0245  216.2 30.6 
11 35 18.916  8 22 05.18 19.4120 0.0193  263.1 15.1 
11 35 18.991  8 01 05.94 19.8992 0.0268  -32.6 14.0 
11 35 20.052  8 26 31.51 19.1880 0.0202  150.9 10.4 
11 35 20.224 -1 21 09.36 19.8082 0.0213  392.4 17.0 
11 35 20.811  8 13 59.66 20.5318 0.0300  297.3 31.2 
11 35 21.045  3 42 18.29 20.3476 0.0459  164.4 26.9 
11 35 22.184 -1 31 09.49 19.9715 0.0281  -97.0 17.8 
11 35 22.620 -1 13 09.01 20.7838 0.0366   53.1 23.7 
11 35 23.266  7 31 09.59 20.4338 0.0262  -88.4 19.2 
11 35 23.304  3 20 30.11 20.0844 0.0293  177.1 24.9 
11 35 23.479  7 50 18.22 19.5644 0.0194  145.2 16.8 
11 35 23.997  7 58 39.58 19.8267 0.0216  189.9 14.8 
11 35 24.303  3 22 52.22 20.6164 0.0403 -136.1 30.1 
11 35 24.612  3 28 53.66 20.3784 0.0358  186.2 30.5 
11 35 25.285  3 20 22.60 19.2687 0.0219  161.9  9.4 
11 35 25.487  3 46 41.57 19.9248 0.0398  170.4 20.1 
11 35 25.707 -1 34 55.95 20.2135 0.0312  407.2 21.2 
11 35 25.810 -1 23 13.11 20.2324 0.0270  136.8 20.3 
11 35 26.122  7 31 47.67 20.7034 0.0310   -5.7 25.8 
11 35 26.761 -1 07 00.76 19.1360 0.0185  169.3 12.9 
11 35 26.939  8 21 19.85 20.5493 0.0313  -13.8 34.9 
11 35 28.491  7 35 35.01 19.7139 0.0251  -90.0 20.0 
11 35 28.536  3 30 00.77 20.2749 0.0339  -55.5 26.5 
11 35 28.962 -1 15 46.02 18.8573 0.0156 -170.6  8.2 
11 35 29.174  7 59 26.24 20.2386 0.0308  237.0 33.0 
11 35 29.453 -1 37 47.14 20.0772 0.0246  256.9 20.6 
11 35 29.494  3 44 22.66 18.9433 0.0314   42.1  8.2 
11 35 29.631  8 19 19.76 20.8521 0.0377  -56.1 32.6 
11 35 29.926 -1 31 16.36 20.4707 0.0372  139.9 24.6 
11 35 29.950  3 57 19.54 19.2196 0.0156   61.6 15.3 
11 35 30.307 -1 30 08.84 20.4109 0.0356  107.3 33.0 
11 35 30.379  3 19 22.80 18.7516 0.0200  267.3 16.3 
11 35 31.530  7 44 00.43 19.3171 0.0228   12.4 10.5 
11 35 32.336  8 16 44.74 19.7314 0.0210   55.7 17.8 
11 35 32.402 -1 22 11.96 20.6512 0.0366   83.8 40.3 
11 35 32.855  3 39 26.37 20.4488 0.0491  131.9 29.9 
11 35 33.064 -1 16 14.54 19.8539 0.0223   16.2 15.6 
11 35 33.967  8 02 48.44 20.2813 0.0310 -141.7 28.6 
11 35 34.056  7 36 42.70 20.1291 0.0293  244.4 36.3 
11 35 34.159  8 16 01.74 18.8302 0.0171  -58.0  9.2 
11 35 34.589  8 00 51.11 19.0719 0.0218  -69.0 18.5 
11 35 35.687  3 34 39.26 20.2454 0.0347  186.8 29.6 
11 35 35.742  8 09 05.63 18.3551 0.0214  145.8  9.6 
11 35 35.783  7 56 05.00 20.1439 0.0244  324.7 20.8 
11 35 35.993  3 26 16.95 18.4324 0.0194   20.4  8.5 
11 35 36.360  7 38 55.63 19.8706 0.0264   96.1 14.8 
11 35 37.054  3 27 51.67 17.9056 0.0188  102.6 11.8 
11 35 37.308  3 10 32.82 19.7047 0.0216  272.0 19.5 
11 35 37.582 -1 30 01.51 19.7568 0.0258  128.3 18.4 
11 35 39.175  3 49 32.29 20.4435 0.0552   81.6 33.4 
11 35 39.450  3 09 52.15 19.7436 0.0219  205.7 16.6 
11 35 39.962  3 31 46.03 20.0827 0.0318  122.4 17.9 
11 35 40.542  8 18 55.80 18.1906 0.0161  131.1  7.6 
11 35 40.954  8 11 00.24 19.3232 0.0237 -130.5 14.0 
11 35 41.016  3 25 18.63 20.5201 0.0384  143.6 27.8 
11 35 41.050  3 49 56.32 20.3560 0.0531  140.0 33.2 
11 35 41.201  7 48 23.13 20.0634 0.0302   37.1 22.8 
11 35 41.908  8 26 54.20 18.8339 0.0182 -151.7 14.8 
11 35 42.444  3 13 18.79 20.4360 0.0322  219.4 33.6 
11 35 43.206  7 49 34.15 20.7985 0.0345   45.5 33.1 
11 35 43.333 -1 23 20.06 20.8490 0.0425  377.6 32.2 
11 35 44.157  7 32 40.76 19.4470 0.0170  -98.2  9.7 
11 35 44.593  3 17 52.69 19.9439 0.0273  126.8 25.2 
11 35 44.682  8 13 52.66 19.5128 0.0205 -109.0 22.9 
11 35 44.710  3 18 58.07 18.2447 0.0191 -131.1 10.7 
11 35 46.969  8 25 32.21 18.9566 0.0186  -25.1  8.5 
11 35 48.775  8 09 08.69 20.5173 0.0354   54.3 30.3 
11 35 48.950  8 14 57.75 20.3578 0.0276  336.7 26.7 
11 35 49.207  8 13 28.69 19.6432 0.0204  -22.3 15.7 
11 35 49.952  7 39 18.53 19.8897 0.0228  279.2 18.0 
11 35 50.478  3 13 07.15 19.1715 0.0186  -94.6 13.9 
11 35 50.553  3 10 31.22 20.5871 0.0348   16.1 27.8 
11 35 51.223  7 33 40.76 18.5285 0.0140   -3.3 10.1 
11 35 51.254  7 31 16.90 18.7727 0.0145   79.9  7.6 
11 35 51.381  7 51 16.01 20.3039 0.0261  231.0 20.7 
11 35 53.454  3 24 23.22 19.8509 0.0238  133.1 18.5 
11 35 53.897  3 32 08.66 19.4566 0.0270  -13.1 10.2 
11 35 54.920  8 23 56.27 19.8592 0.0246  237.6 18.1 
11 35 54.948  7 47 57.18 20.5188 0.0291  -45.2 23.9 
11 35 55.195  8 07 35.12 20.3317 0.0321  153.7 23.9 
11 35 55.264  3 54 07.79 20.0294 0.0222  314.1 16.4 
11 35 55.384  3 10 13.14 19.8344 0.0230  197.3 21.7 
11 35 55.552  8 01 34.09 19.4412 0.0240  231.0 22.7 
11 35 55.954  3 40 32.10 19.8015 0.0428   93.4 20.0 
11 35 56.036  7 33 01.35 19.8788 0.0203   83.5 12.8 
11 35 56.527  3 41 39.30 20.0197 0.0500  326.4 22.9 
11 35 56.599  8 02 40.48 19.9289 0.0272  -85.4 23.4 
11 35 57.461  7 54 47.76 19.6481 0.0212   90.5 21.3 
11 35 57.959  3 42 52.38 20.6336 0.0603  -21.8 29.7 
11 35 58.412  7 42 00.93 20.5086 0.0313  101.0 34.8 
11 35 59.407  8 11 18.14 20.2271 0.0304  291.5 25.7 
11 36 00.530  3 15 38.37 18.9960 0.0179  -86.5  9.1 
11 36 00.994  3 17 22.04 20.5798 0.0349   81.6 25.0 
11 36 01.467  8 04 52.25 19.7552 0.0259   90.3 18.2 
11 36 02.487  3 22 57.71 19.1775 0.0179   86.7 11.3 
11 36 02.487  8 00 55.12 18.0441 0.0211   47.6  8.0 
11 36 02.573  7 51 19.91 20.8474 0.0367  193.3 25.1 
11 36 02.951  8 25 08.88 20.0062 0.0250   84.4 21.1 
11 36 04.162  8 12 08.09 20.4265 0.0302 -100.7 31.1 
11 36 04.180  3 51 55.17 19.4003 0.0180  -20.3 17.6 
11 36 05.368  3 33 52.12 19.1529 0.0256   71.4 11.3 
11 36 05.539  8 07 49.61 19.2166 0.0231  362.2 19.7 
11 36 06.631  3 40 32.76 19.3970 0.0394  236.0 12.5 
11 36 07.887  8 11 45.81 17.8752 0.0209   90.0  5.0 
11 36 07.994  8 19 59.84 19.6820 0.0231  134.0 25.3 
11 36 08.615  8 16 43.96 20.4093 0.0304   37.8 26.4 
11 36 08.911  3 46 18.41 20.0488 0.0327    4.2 18.0 
11 36 09.577  8 07 02.47 19.1760 0.0230  -42.6 17.4 
11 36 10.250  7 48 45.79 19.0481 0.0184   37.6 13.9 
11 36 11.297  3 38 44.88 19.9848 0.0311  103.2 19.7 
11 36 11.527  3 30 39.94 19.3659 0.0264  337.5 12.8 
11 36 12.464  7 38 09.08 18.8225 0.0163  149.0 10.8 
11 36 13.333  3 22 34.14 20.2143 0.0293  -79.5 27.9 
11 36 14.270  3 48 50.91 19.3875 0.0254   96.1 14.4 
11 36 14.490  3 04 05.67 19.2170 0.0174  153.4 17.0 
11 36 14.908  7 49 05.81 20.9541 0.0392    6.3 35.1 
11 36 16.086  3 42 27.19 20.0933 0.0352   22.1 18.1 
11 36 16.237  3 44 31.10 20.4906 0.0452  248.3 29.3 
11 36 16.955  7 39 03.81 19.0465 0.0172   40.7 12.5 
11 36 17.504  3 05 22.43 20.2726 0.0332  228.2 28.8 
11 36 17.686  3 13 09.75 20.8094 0.0405  122.4 44.8 
11 36 18.129  7 59 51.27 18.2435 0.0215  113.6  6.8 
11 36 18.857  7 52 14.63 19.2646 0.0193  -41.2 13.6 
11 36 20.896  3 45 38.27 19.1937 0.0244 -113.6 16.8 
11 36 20.903  3 52 35.15 18.2094 0.0149   57.3  5.5 
11 36 21.099  7 44 41.43 20.2978 0.0280  150.1 17.7 
11 36 21.425  3 25 52.28 20.2027 0.0292  146.8 27.4 
11 36 21.432  3 16 14.31 19.1152 0.0182   14.4 13.4 
11 36 23.876  7 38 29.02 20.1143 0.0256  146.9 20.5 
11 36 24.381  3 45 18.77 19.1551 0.0237   51.6 13.4 
11 36 25.472  3 38 01.50 20.1954 0.0328  -66.3 25.3 
11 36 26.581  3 15 57.58 18.2634 0.0160  133.4  8.3 
11 36 26.767  8 03 17.00 19.8605 0.0267  235.8 16.8 
11 36 27.835  7 48 24.78 18.4120 0.0173   82.4  6.0 
11 36 28.030  8 04 45.82 19.2858 0.0236  250.4 10.9 
11 36 28.161  7 45 10.44 20.4010 0.0297  238.9 20.4 
11 36 28.301  8 05 53.32 18.8852 0.0225   -2.4  8.9 
11 36 28.816  7 51 16.13 19.3231 0.0196    3.2 13.4 
11 36 28.937  3 03 51.16 18.9069 0.0159   97.9 10.1 
11 36 29.606  3 27 36.35 20.3406 0.0329  -75.2 21.2 
11 36 30.756  3 21 04.77 20.8526 0.0439   79.7 35.0 
11 36 30.976  7 35 32.39 20.3648 0.0281  -18.3 19.1 
11 36 31.240  3 42 06.79 19.7593 0.0289  114.0 29.3 
11 36 31.590  3 55 13.77 19.8270 0.0231  255.0 30.8 
11 36 31.893  3 08 19.57 19.6269 0.0207   60.1 15.5 
11 36 32.099  3 50 56.52 18.0144 0.0205   83.2  6.4 
11 36 33.218  8 19 20.97 20.0964 0.0268  138.7 26.7 
11 36 35.247  8 02 07.04 20.6320 0.0368  257.9 31.3 
11 36 35.659  3 34 14.76 20.1851 0.0328  190.6 20.6 
11 36 35.841  8 00 35.68 20.0341 0.0280  168.0 19.3 
11 36 36.569  8 07 06.00 20.2023 0.0305   54.5 27.9 
11 36 37.073  3 51 50.46 18.9343 0.0194   15.2 14.5 
11 36 37.297  8 21 04.83 20.6033 0.0378   78.8 29.5 
11 36 37.372  3 14 14.73 19.1079 0.0180  147.8 10.9 
11 36 38.769  8 17 57.89 19.9082 0.0249 -136.6 17.0 
11 36 39.394  3 36 41.30 19.4161 0.0266   93.7 16.1 
11 36 40.397  3 48 27.81 20.3968 0.0401   55.4 20.2 
11 36 40.586  3 29 57.44 18.8777 0.0178  167.8  9.3 
11 36 41.231  7 40 19.68 20.3487 0.0311   26.0 19.3 
11 36 41.502  3 33 39.15 19.8968 0.0297    4.2 13.5 
11 36 41.688  3 07 42.26 20.6252 0.0346  131.1 28.1 
11 36 41.749  3 40 44.77 20.2633 0.0370   65.5 31.7 
11 36 41.794  3 47 07.23 19.6852 0.0276  -18.4 14.6 
11 36 41.911  7 42 05.38 18.8146 0.0163   -1.5  8.0 
11 36 42.354  7 37 40.57 20.6809 0.0360  202.4 34.2 
11 36 42.443  7 56 18.74 19.6171 0.0255  -28.2 15.9 
11 36 42.779  8 03 31.34 18.6208 0.0219  109.7  7.9 
11 36 42.972  8 18 22.90 19.9435 0.0253  111.9 17.1 
11 36 44.973  3 08 05.42 20.3877 0.0299   57.0 23.3 
11 36 46.171  8 08 44.49 20.2152 0.0305  -12.3 23.6 
11 36 46.261  7 58 26.06 20.8364 0.0412  133.5 30.4 
11 36 47.545  3 17 12.92 20.1282 0.0264   -1.6 29.9 
11 36 48.297  7 43 15.90 18.5947 0.0157  117.2  6.9 
11 36 48.503  3 20 50.18 20.1067 0.0278   -3.3 29.3 
11 36 48.928  3 08 29.59 20.6870 0.0363  -71.5 26.9 
11 36 49.793  7 47 33.79 20.3724 0.0323  185.5 16.8 
11 36 49.896  7 59 37.66 19.9273 0.0277  259.4 15.8 
11 36 50.738  3 33 24.71 19.4670 0.0268   15.6 14.9 
11 36 50.741  7 53 14.59 20.1806 0.0299  247.0 13.8 
11 36 51.555  3 37 12.58 19.0608 0.0254  123.6 14.9 
11 36 51.884  7 56 42.91 19.6818 0.0259  163.9 13.8 
11 36 52.502  3 24 15.97 19.8227 0.0242  119.1 21.4 
11 36 55.146  7 53 45.56 19.3330 0.0243  256.3  8.4 
11 36 57.690  4 00 28.09 19.3749 0.0207 -120.8 16.1 
11 36 57.989  3 13 24.21 20.2648 0.0281  187.0 31.7 
11 36 58.126  3 50 07.71 18.6013 0.0259   34.0 11.9 
11 36 59.084  3 32 56.18 18.1692 0.0150  253.4  8.6 
11 37 00.220  3 36 14.45 19.9430 0.0246   49.7 26.8 
11 37 00.667  4 00 37.10 19.1538 0.0200  182.6 18.3 
11 37 01.662  8 00 36.51 18.8917 0.0223  253.5  9.4 
11 37 01.734  8 16 56.47 20.4953 0.0331   49.1 24.5 
11 37 02.160  3 34 09.47 19.8370 0.0223  -85.9 16.7 
11 37 02.205  3 50 29.87 20.2229 0.0389  196.2 29.3 
11 37 02.544  3 40 52.27 20.4397 0.0433   91.2 30.8 
11 37 02.548  8 08 38.40 20.6390 0.0369  305.5 38.3 
11 37 02.569  8 15 04.58 19.7414 0.0236   39.0 15.8 
11 37 02.764  7 55 10.08 20.5039 0.0346  191.3 41.7 
11 37 03.732  3 57 38.57 19.9598 0.0242  -19.5 17.4 
11 37 03.877  8 05 25.09 18.1062 0.0202    2.2  5.8 
11 37 04.903  3 28 40.03 18.8967 0.0179 -102.9  9.3 
11 37 04.972  3 49 45.10 19.8146 0.0327  243.9 18.0 
11 37 05.703  7 48 19.20 19.6167 0.0255    7.9 15.8 
11 37 08.062  3 54 40.85 19.6083 0.0223   90.0 34.2 
11 37 08.151  3 39 24.32 19.7377 0.0375   85.1 16.0 
11 37 08.714  3 41 49.69 20.4435 0.0438 -123.7 45.3 
11 37 09.095  3 07 02.86 18.3088 0.0161  288.0  9.8 
11 37 09.538  7 46 40.98 19.9198 0.0363  163.3 19.4 
11 37 11.903  7 57 06.29 19.8844 0.0254   78.9 12.9 
11 37 12.055  3 22 35.28 19.3059 0.0202   -2.5 10.9 
11 37 13.366  8 10 16.17 19.2681 0.0226 -119.3 14.2 
11 37 15.333  3 45 05.36 20.5331 0.0467  140.9 35.5 
11 37 15.999  3 20 14.65 19.5258 0.0217   93.8 15.4 
11 37 16.075  3 48 06.54 20.0000 0.0354   94.0 30.8 
11 37 16.734  3 43 43.97 20.4022 0.0432  178.1 32.9 
11 37 16.858  3 49 32.09 20.6205 0.0500  212.8 23.5 
11 37 17.119  3 17 11.18 19.8187 0.0229   10.3 14.2 
11 37 17.867  3 46 34.10 18.7033 0.0263  -29.8 10.1 
11 37 18.722  7 53 28.98 19.6812 0.0240  139.7 15.8 
11 37 18.907  3 27 59.42 18.5842 0.0173  -31.5 10.8 
11 37 19.148  3 52 33.00 19.0554 0.0202   88.2 12.8 
11 37 20.095  3 54 01.05 20.0196 0.0253   84.0 25.6 
11 37 20.727  3 19 32.23 18.2954 0.0174  170.9  9.7 
11 37 21.585  3 33 49.19 20.1572 0.0263  234.9 22.4 
11 37 21.619  3 11 07.62 19.7506 0.0219   -3.8 20.0 
11 37 23.855  3 27 13.69 20.3135 0.0333  150.6 22.9 
11 37 24.867  3 38 13.96 20.3566 0.0302  -54.9 21.4 
11 37 25.221  3 34 54.80 20.3074 0.0289   51.3 19.7 
11 37 26.361  3 11 31.20 19.7179 0.0216  222.7 20.2 
11 37 26.831  3 56 03.28 20.7174 0.0353  254.6 31.1 
11 37 28.077  3 42 51.45 20.1900 0.0354  194.8 26.3 
11 37 29.945  3 15 54.72 18.5137 0.0167  151.8  9.6 
11 37 30.134  3 21 57.77 19.0106 0.0186  -98.5 14.3 
11 37 33.852  3 56 07.54 18.8999 0.0199  -28.2 22.5 
11 37 34.250  3 34 15.48 18.7515 0.0164  -78.1 14.2 
11 37 35.500  3 21 31.46 19.8177 0.0239   48.6 29.8 
11 37 37.454  3 36 52.57 20.2293 0.0281    5.4 29.4 
11 37 39.163  3 49 20.49 19.6864 0.0267  144.6 16.5 
11 37 41.635  3 37 30.20 20.0897 0.0260  188.8 21.0 
11 37 43.548  3 27 59.77 20.2724 0.0354  251.5 30.5 
11 37 43.987  3 45 09.49 20.2660 0.0382   18.3 22.9 
11 37 45.391  3 13 34.32 19.4526 0.0203   71.2 15.8 
11 37 46.607  3 25 43.05 20.4022 0.0367  136.0 42.5 
11 37 50.496  3 23 57.11 19.3947 0.0241  192.9 12.5 
11 37 51.413  3 33 33.73 18.7932 0.0165  136.9 13.1 
11 37 51.756  3 15 23.17 19.6694 0.0217   20.0 20.2 
11 37 52.021  3 17 55.88 20.5681 0.0381   54.4 30.7 
11 37 52.271  3 30 01.48 18.6981 0.0251  -33.8  9.3 
11 37 53.991  3 42 18.10 20.5320 0.0847  -20.4 34.6 
11 37 55.681  3 21 39.09 19.5120 0.0247    3.5 20.5 
11 37 55.784  3 45 40.33 20.4414 0.0439   95.4 26.8 
11 37 58.273  3 29 26.46 19.4449 0.0290  -66.8 17.0 
11 37 59.914  3 20 03.78 20.5586 0.0396  202.8 31.5 
11 38 10.158  3 31 24.56 19.3099 0.0174   77.7 21.9 
11 38 11.673  3 26 44.03 20.6554 0.0435  163.4 42.5 
11 38 11.803  3 23 03.54 19.8674 0.0280  -15.0 26.7 
11 38 12.620  3 35 37.40 20.3912 0.0304  106.3 23.9 
11 38 13.097  3 32 08.43 20.8952 0.0573  260.0 28.4 
11 38 16.699  3 39 58.73 18.8806 0.0225  189.0 11.1 
11 38 18.048  3 38 34.01 19.7834 0.0211  -26.8 22.2 
11 38 18.906  3 31 39.96 19.4135 0.0176  113.2 17.0 
11 38 21.814  3 37 48.26 19.0630 0.0183  162.8 17.8 
11 40 02.422  4 43 06.31 19.3131 0.0193  111.3 46.4 
11 40 03.417  4 35 44.63 19.9656 0.0287  195.2 36.9 
11 40 04.200  4 38 05.86 19.8621 0.0257 -143.2 38.0 
11 40 05.827  4 43 54.00 19.0629 0.0140  204.7 27.3 
11 40 08.522  4 45 21.67 19.6655 0.0170  213.6 25.3 
11 40 19.522  4 46 32.30 19.9396 0.0192    7.5 27.4 
11 40 22.520  4 57 33.97 18.7456 0.0237  191.2 14.1 
11 40 23.309  4 53 29.57 18.8342 0.0134   18.4 18.3 
11 40 29.808  4 44 19.56 20.0201 0.0207  -25.6 26.8 
11 40 31.944  4 36 30.61 17.5168 0.0131 -148.3  7.0 
11 40 35.072  4 47 34.82 19.3787 0.0153  -25.3 22.4 
11 40 37.808  4 47 57.52 19.9153 0.0190   -7.2 33.5 
11 40 41.135  4 50 29.61 20.0024 0.0190  223.2 41.8 
11 40 41.567  4 58 15.56 19.9682 0.0306  -79.8 28.6 
11 40 43.885  5 01 25.33 19.7103 0.0277  212.1 28.8 
11 40 48.132  4 36 53.63 19.8843 0.0227    6.1 26.5 
11 40 48.231  4 41 59.25 18.0431 0.0136  -18.8 12.2 
11 40 49.951  5 02 56.80 18.3298 0.0230  199.0 11.4 
11 40 50.882  4 25 16.45 18.7018 0.0146  -94.2 15.1 
11 40 56.797  5 02 59.87 19.8593 0.0255  147.8 23.1 
11 41 00.165  4 40 17.07 19.4536 0.0167   -6.6 26.1 
11 41 00.848  4 50 04.22 19.7793 0.0171   28.7 30.4 
11 41 03.176  4 51 50.34 20.0052 0.0196   16.1 47.5 
11 41 03.660  4 34 01.43 19.9045 0.0219  226.6 31.2 
11 41 04.168  4 27 34.55 20.5742 0.0284   -6.6 32.0 
11 41 06.276  5 04 07.37 18.5138 0.0202   68.3 13.5 
11 41 08.161  4 14 26.56 19.9394 0.0322  -98.3 30.6 
11 41 10.084  4 42 47.72 18.6783 0.0125    4.9 13.7 
11 41 11.886  4 39 46.55 19.4272 0.0165  225.4 23.3 
11 41 13.537  4 19 38.36 20.3184 0.0250  -19.5 32.0 
11 41 14.087  4 54 45.84 19.0978 0.0136  103.1 18.4 
11 41 14.090  4 26 33.10 20.7921 0.0328  -91.0 31.5 
11 41 18.248  4 59 57.29 19.6099 0.0233  318.1 25.8 
11 41 24.750  4 40 37.49 20.0792 0.0243  -57.4 33.9 
11 41 25.283  4 25 09.31 19.0878 0.0136  193.3 17.0 
11 41 28.235  4 22 10.33 17.9572 0.0112  231.9 11.6 
11 41 31.260  5 03 19.25 20.7579 0.0450  204.1 27.0 
11 41 32.688  4 26 01.87 19.9287 0.0189   29.3 30.0 
11 41 33.045  4 48 58.39 18.3652 0.0131  -71.9 15.9 
11 41 37.381  4 14 39.27 19.8183 0.0288    7.4 37.7 
11 41 38.325  4 26 31.39 19.8346 0.0180  290.0 19.9 
11 41 40.090  4 31 16.18 20.5607 0.0356   22.8 30.5 
11 41 40.447  4 41 28.86 18.0947 0.0118  107.2  7.7 
11 41 41.220  4 29 46.55 19.8864 0.0183  190.6 30.2 
11 41 42.267  4 26 23.47 20.2067 0.0219   20.1 20.6 
11 41 42.775  4 33 49.40 20.5533 0.0366   82.5 28.2 
11 41 43.286  5 04 28.57 19.8825 0.0314  138.6 25.9 
11 41 43.650  4 44 18.88 19.7747 0.0181  107.5 26.8 
11 41 44.316  4 20 32.82 18.0268 0.0113  -16.8  8.2 
11 41 44.842  4 23 43.14 18.0561 0.0112   36.7  7.9 
11 41 45.127  4 51 53.18 18.6786 0.0137   22.9 10.9 
11 41 46.273  4 13 38.57 20.3317 0.0363  254.2 43.6 
11 41 48.481  4 30 32.69 19.8718 0.0188  192.8 21.2 
11 41 48.893  5 10 32.27 19.0353 0.0204  198.1 30.5 
11 41 49.851  4 42 47.98 20.8299 0.0438   84.6 36.1 
11 41 49.957  4 46 58.52 19.8366 0.0229  -11.6 24.5 
11 41 50.410  4 38 46.52 18.7786 0.0137   20.8 10.7 
11 41 53.456  4 20 33.64 20.5220 0.0268  156.9 34.5 
11 41 53.898  4 30 37.89 20.4134 0.0242    2.2 28.5 
11 41 54.472  5 01 43.12 20.1402 0.0335  -43.0 45.5 
11 41 55.165  4 24 41.62 19.9183 0.0184  259.7 35.7 
11 41 58.300  4 52 39.24 19.7645 0.0247  -85.2 24.8 
11 42 00.071  4 24 35.69 18.9288 0.0123    1.6 14.9 
11 42 00.737  5 06 22.33 19.7911 0.0292   40.9 29.2 
11 42 01.366  4 19 48.04 19.9829 0.0193  177.8 34.2 
11 42 02.883  4 47 24.01 19.7194 0.0201    2.9 14.9 
11 42 03.755  4 38 17.73 19.7664 0.0209   88.8 19.6 
11 42 06.409  5 00 33.37 19.8048 0.0257  -26.1 28.7 
11 42 09.671  4 20 46.30 17.8992 0.0102  169.1  7.3 
11 42 09.942  5 01 58.22 19.6870 0.0246  -35.0 27.1 
11 42 10.114  4 47 49.27 20.0238 0.0225 -141.9 35.8 
11 42 11.137  4 55 04.26 17.8353 0.0155  169.7  9.2 
11 42 12.026  4 12 38.77 19.6064 0.0297   34.1 22.8 
11 42 15.964  4 36 24.73 20.0986 0.0300  264.9 25.6 
11 42 16.503  4 52 56.35 19.7340 0.0204  148.4 36.4 
11 42 16.798  4 30 43.61 20.2403 0.0219  204.2 22.8 
11 42 18.037  4 58 24.90 19.4242 0.0229  153.5 26.3 
11 42 18.309  4 44 08.32 19.8813 0.0215  227.2 32.1 
11 42 18.721  4 33 58.10 20.3492 0.0347  330.3 36.8 
11 42 20.266  5 09 25.23 20.1014 0.0228  131.1 24.2 
11 42 21.927  4 20 28.85 20.4453 0.0258  124.1 34.7 
11 42 24.887  4 43 50.43 19.9741 0.0220  -29.9 25.9 
11 42 25.972  4 18 54.13 20.4367 0.0255  174.0 33.9 
11 42 26.449  4 23 57.40 19.9484 0.0188 -139.4 21.3 
11 42 27.235  4 55 18.70 20.0486 0.0225 -140.2 27.4 
11 42 27.318  5 06 13.04 19.9320 0.0278  118.4 24.8 
11 42 31.602  5 05 08.63 19.1487 0.0224  -26.8 19.6 
11 42 33.442  4 38 46.96 19.8064 0.0265   -9.0 22.8 
11 42 35.169  5 04 12.54 18.1477 0.0191  -63.6 11.7 
11 42 36.546  4 39 51.02 19.6771 0.0581   60.0 18.2 
11 42 37.950  4 26 55.72 20.2917 0.0248 -127.7 39.4 
11 42 38.112  5 00 24.49 19.4164 0.0235   80.5 22.2 
11 42 39.488  4 21 21.81 20.4885 0.0281   24.8 32.6 
11 42 40.292  4 55 24.81 19.3783 0.0181  -84.9 14.0 
11 42 40.364  4 46 24.56 17.9684 0.0152  220.8  6.9 
11 42 40.395  4 58 10.10 19.2394 0.0222   88.1 26.2 
11 42 40.608  5 00 43.15 19.1770 0.0357    3.0 20.7 
11 42 40.872  4 38 41.45 20.5811 0.0413  130.9 33.6 
11 42 40.978  4 21 46.41 19.3535 0.0172  -64.8 18.7 
11 42 41.507  4 23 21.55 20.2839 0.0626   79.6 21.8 
11 42 42.262  4 49 00.85 19.5651 0.0190  205.3 35.7 
11 42 44.683  4 37 32.57 20.0749 0.0314   73.0 31.3 
11 42 45.026  4 44 07.78 19.6932 0.0197  -25.3 21.1 
11 42 45.356  4 51 56.88 18.8438 0.0164  -30.5 18.9 
11 42 50.207  4 57 56.03 20.0721 0.0415   56.3 23.6 
11 42 57.303  4 50 43.44 18.7346 0.0164   43.6 13.4 
11 42 57.430  4 25 08.47 18.7087 0.0151   43.0 11.3 
11 42 59.068  4 56 01.89 19.8548 0.0209  -34.6 26.5 
11 43 00.870  4 21 36.40 19.0224 0.0159  204.0 12.8 
11 43 02.257  4 35 45.46 19.7218 0.0272   57.6 28.0 
11 43 02.518  4 44 32.33 20.1644 0.0236  111.3 27.1 
11 43 03.023  5 03 54.34 19.1657 0.0360 -119.4 17.3 
11 43 03.109  4 48 23.53 20.4639 0.0277  166.2 33.6 
11 43 03.916  4 31 22.57 19.7453 0.0275  -46.0 25.6 
11 43 05.838  4 59 45.59 19.9078 0.0399    2.6 24.3 
11 43 07.950  4 41 46.54 19.8462 0.0285 -194.6 25.7 
11 43 09.460  4 21 47.60 18.2509 0.0173   23.5 12.4 
11 43 13.676  4 31 15.64 19.9093 0.0295  265.6 24.4 
11 43 15.087  5 01 05.68 20.0421 0.0407   60.7 29.4 
11 43 19.115  4 59 03.18 20.2189 0.0375  146.4 28.7 
11 43 23.355  5 00 25.64 20.1406 0.0359  192.8 25.9 
11 43 23.863  4 36 37.79 18.8491 0.0201  222.8  9.9 
11 43 25.528  4 52 28.03 20.1364 0.0241   12.2 27.0 
11 43 25.768  4 20 51.40 19.2953 0.0196   33.6 17.3 
11 43 29.665  4 23 40.65 19.9102 0.0230  161.8 25.5 
11 43 31.536  4 30 50.00 19.1061 0.0188  153.6 17.4 
11 43 39.360  4 25 13.00 20.6308 0.0341  293.3 36.2 
11 43 40.057  4 36 48.07 18.6226 0.0194  172.0 16.3 
11 43 47.058  4 36 15.56 17.9567 0.0184   29.6  7.5 
11 43 53.474  4 46 37.65 19.2328 0.0208  119.2 24.2 
11 43 53.763  4 47 40.02 20.4152 0.0289  170.1 35.9 
12 01 34.699 18 03 34.63 18.8879 0.0216  153.7  6.9 
12 01 39.886 18 12 19.76 18.5915 0.0232 -115.9  6.3 
12 01 40.631 18 05 41.65 19.8398 0.0272 -162.6 17.8 
12 01 45.654 18 02 36.17 19.1679 0.0227  -43.0  8.6 
12 01 45.908 17 58 16.35 20.7739 0.0480   25.3 14.4 
12 01 48.682 17 44 54.72 18.8691 0.0164  131.1  5.7 
12 01 49.345 18 13 57.09 19.1219 0.0242   20.1 10.4 
12 01 51.333 17 50 12.17 20.6530 0.0312  -74.9 21.7 
12 01 54.608 18 07 03.86 19.1112 0.0240   35.5  6.5 
12 01 56.953 17 41 34.97 19.3532 0.0180    9.4 13.8 
12 02 00.726 17 59 47.62 20.1795 0.0328  158.6 12.9 
12 02 00.733 18 10 26.34 20.5335 0.0342 -109.6 13.6 
12 02 01.588 18 09 30.94 19.3407 0.0249  165.8  8.5 
12 02 03.236 18 02 35.71 20.0874 0.0339  170.9 17.9 
12 02 03.915 17 53 20.14 18.7422 0.0241  -58.2  7.8 
12 02 04.187 18 04 36.37 20.4622 0.0414   59.9 21.4 
12 02 04.273 18 15 20.87 20.4037 0.0310 -107.2 19.2 
12 02 05.248 18 18 43.13 20.6842 0.0446  179.7 31.9 
12 02 05.261 17 55 14.53 20.1296 0.0337 -134.3 16.0 
12 02 07.730 17 49 57.83 20.0685 0.0209   40.1 12.5 
12 02 07.750 17 52 20.13 20.5762 0.0428  -11.2 29.8 
12 02 10.803 17 58 42.85 20.3358 0.0377  156.9 19.4 
12 02 15.118 17 43 34.58 19.3178 0.0151  237.2  9.3 
12 02 19.005 17 41 19.03 19.9739 0.0200  153.3 11.0 
12 02 19.331 17 49 00.83 20.5658 0.0280   53.7 18.1 
12 02 20.265 17 42 21.15 20.3610 0.0242   41.9 25.7 
12 02 20.663 17 38 21.45 20.3714 0.0352   38.7 22.4 
12 02 20.749 17 51 32.46 19.3921 0.0156  -79.0  8.7 
12 02 20.807 17 59 47.03 20.1277 0.0341  200.7 13.4 
12 02 21.603 17 57 23.56 20.1150 0.0342   91.3 16.1 
12 02 22.524 18 12 36.20 19.4234 0.0228   10.7 11.7 
12 02 22.760 18 08 06.42 20.9657 0.0409  -88.3 20.5 
12 02 25.085 17 54 46.92 20.0603 0.0327 -150.6 24.0 
12 02 25.308 18 12 42.40 19.2079 0.0219  296.3  8.5 
12 02 26.362 17 37 17.96 19.6676 0.0243  102.6  9.3 
12 02 27.824 18 07 55.01 20.3252 0.0292  -72.1 17.7 
12 02 28.436 17 49 05.30 19.7986 0.0183   35.4 13.2 
12 02 30.729 17 53 49.19 20.5524 0.0421  113.7 20.6 
12 02 31.704 17 34 10.94 19.0950 0.0198  -64.0  7.9 
12 02 31.920 18 14 06.14 20.5333 0.0328   65.8 22.3 
12 02 32.988 17 49 28.42 20.3511 0.0244  149.9 24.9 
12 02 35.893 18 23 44.87 19.7903 0.0248 -139.2 11.5 
12 02 36.411 18 10 58.99 20.2374 0.0392 -205.8 26.4 
12 02 36.730 17 45 06.47 19.6916 0.0174   -1.1 11.4 
12 02 39.315 17 42 50.17 18.4007 0.0123  160.8  6.1 
12 02 40.023 17 54 51.61 19.8210 0.0300   53.3 13.0 
12 02 40.678 17 52 02.68 20.6791 0.0301 -158.4 33.6 
12 02 42.457 17 39 17.06 18.4111 0.0120   55.3  4.9 
12 02 42.732 17 52 44.98 20.7030 0.0438   20.9 18.4 
12 02 43.573 17 42 22.15 17.5249 0.0114  168.3  5.7 
12 02 43.672 17 48 25.52 20.9047 0.0349 -133.7 39.6 
12 02 45.808 18 16 37.58 19.1666 0.0194   -4.4  6.5 
12 02 46.985 17 54 55.31 20.5133 0.0386 -105.2 23.1 
12 02 47.995 17 51 27.82 20.7175 0.0307  144.2 23.4 
12 02 49.423 18 17 03.05 20.7051 0.0347   61.5 20.5 
12 02 49.667 18 23 28.56 19.9093 0.0278    3.9 12.3 
12 02 50.309 18 10 38.12 18.9927 0.0188 -109.1 11.3 
12 02 51.709 18 19 45.95 19.7456 0.0253  119.2 12.2 
12 02 54.247 17 35 28.23 19.1565 0.0154   82.6  6.9 
12 02 56.313 18 16 51.56 20.8171 0.0370  -48.5 29.2 
12 02 56.471 18 27 48.11 20.2411 0.0346   44.5 19.1 
12 02 57.446 17 59 00.90 20.0849 0.0299 -140.0 16.1 
12 02 58.112 17 32 05.34 20.6607 0.0403   31.7 23.6 
12 02 59.046 18 03 57.43 20.5665 0.0413 -315.5 27.1 
12 02 59.225 18 27 12.22 19.1520 0.0206  333.9 11.3 
12 03 00.540 17 53 30.65 20.4919 0.0378  197.5 18.5 
12 03 01.161 17 43 45.91 19.8480 0.0186 -165.5 14.9 
12 03 05.813 17 36 58.20 19.7795 0.0215   50.7 12.9 
12 03 06.507 18 26 45.47 19.3875 0.0222  125.8 12.8 
12 03 06.647 17 43 44.15 20.7157 0.0303  214.3 20.9 
12 03 07.059 17 59 44.77 19.8112 0.0259  120.8 13.6 
12 03 10.791 18 06 00.73 19.8211 0.0222   -7.1 12.0 
12 03 13.394 18 10 56.87 20.5592 0.0310  109.0 29.3 
12 03 14.032 17 33 20.35 18.0136 0.0110  -38.8  4.5 
12 03 14.722 17 45 02.29 20.3153 0.0244  -84.6 22.1 
12 03 15.196 17 48 33.01 19.8567 0.0188   -8.6 13.4 
12 03 16.490 18 16 15.42 20.5787 0.0322   97.1 16.1 
12 03 17.397 17 54 32.27 19.6508 0.0238   71.8 11.0 
12 03 17.548 18 12 11.38 20.9811 0.0405  -78.2 23.8 
12 03 18.568 18 16 44.35 19.8955 0.0235  -41.1 14.5 
12 03 18.598 18 00 55.06 20.8422 0.0484  -11.0 20.0 
12 03 18.925 17 56 43.13 19.8347 0.0249   46.8 13.3 
12 03 23.182 17 43 01.00 19.9706 0.0192   86.9 20.7 
12 03 23.917 18 13 24.99 20.4508 0.0312    8.2 17.1 
12 03 24.631 17 38 27.39 17.5376 0.0188   89.1  5.0 
12 03 25.317 18 25 05.66 19.2050 0.0207  198.4  7.2 
12 03 25.537 18 20 15.08 17.8188 0.0169  110.8  5.4 
12 03 25.781 18 12 18.02 19.0277 0.0213  -90.5  8.0 
12 03 27.398 17 39 16.64 19.5825 0.0245   92.9 10.3 
12 03 27.412 18 29 02.22 19.7922 0.0266  219.7 13.5 
12 03 27.758 17 58 29.57 19.5384 0.0217 -160.5 11.9 
12 03 29.108 18 09 57.85 20.5848 0.0330  -40.8 22.5 
12 03 29.674 17 40 23.38 20.0485 0.0215   32.2 16.9 
12 03 30.962 17 53 57.09 18.3052 0.0164  116.4  5.7 
12 03 31.679 17 56 37.88 20.7483 0.0437  148.6 22.6 
12 03 31.851 17 38 19.12 17.2856 0.0187   -0.2  4.0 
12 03 33.591 17 56 12.45 18.8979 0.0179  -56.6  7.7 
12 03 34.426 17 58 45.32 19.8452 0.0248 -191.5 13.0 
12 03 34.450 17 52 52.59 20.2341 0.0303   -6.6 15.2 
12 03 35.799 18 14 34.83 19.4378 0.0228   89.9 14.9 
12 03 36.201 17 29 53.90 17.8825 0.0190  165.8  3.5 
12 03 36.767 17 35 52.37 20.7098 0.0437   85.1 23.9 
12 03 37.931 18 26 31.28 18.6502 0.0184   76.9  8.8 
12 03 38.927 18 04 56.40 20.9980 0.0548  -47.5 25.4 
12 03 39.727 18 04 24.61 18.8778 0.0178  -81.0  5.9 
12 03 39.860 18 22 22.60 20.5699 0.0420 -179.4 25.0 
12 03 40.884 17 36 26.06 19.3744 0.0229  226.9  8.7 
12 03 41.361 18 21 08.92 19.3380 0.0209  -30.4 11.3 
12 03 42.198 18 14 15.17 20.5825 0.0337 -130.1 34.2 
12 03 42.356 18 19 02.12 19.8465 0.0260  -14.8 11.7 
12 03 42.875 17 56 04.11 20.8599 0.0470 -159.7 22.3 
12 03 44.197 18 03 32.82 20.2073 0.0307  237.9 16.8 
12 03 45.405 18 11 50.78 19.6929 0.0239  316.0 13.6 
12 03 45.433 18 25 47.87 19.0317 0.0197  191.2  8.5 
12 03 45.570 17 45 25.39 19.9864 0.0199 -185.9 14.1 
12 03 48.615 17 51 49.29 19.5096 0.0159  159.6 11.7 
12 03 49.916 18 01 43.13 20.3712 0.0337   94.1 25.2 
12 03 50.057 17 38 35.53 17.4571 0.0188   14.1  7.0 
12 03 50.582 17 55 59.12 18.0841 0.0162   -7.9  5.3 
12 03 51.959 18 23 09.94 19.5496 0.0230   95.9  9.9 
12 03 53.617 17 33 24.70 17.7575 0.0189  -76.6  3.7 
12 03 55.629 18 17 23.47 18.8955 0.0211 -238.4 11.6 
12 03 56.048 18 12 14.68 19.8572 0.0250    2.2 11.1 
12 03 57.473 18 14 34.11 18.9122 0.0212   29.1 10.2 
12 03 58.565 17 49 45.69 20.1743 0.0219  -15.4 13.0 
12 03 58.760 18 06 18.94 20.9325 0.0387   -8.4 29.2 
12 03 59.155 18 02 35.20 19.4084 0.0229    0.8 11.9 
12 03 59.444 17 58 55.53 19.3309 0.0248 -140.9  9.6 
12 04 00.841 18 11 56.94 20.8269 0.0374  272.1 44.2 
12 04 02.547 17 45 34.42 18.5280 0.0164  -25.2  5.4 
12 04 04.006 17 43 44.97 20.9621 0.0379  -67.0 28.4 
12 04 04.690 18 15 07.14 19.9246 0.0243  185.4 26.3 
12 04 07.337 18 06 09.51 20.8864 0.0381  179.6 24.7 
12 04 10.935 17 45 37.82 20.6174 0.0306  -31.0 18.2 
12 04 13.719 18 17 18.72 19.8786 0.0241   62.9 17.0 
12 04 16.953 18 02 19.72 18.3246 0.0192   -4.9  5.5 
12 04 18.574 17 46 20.46 20.9067 0.0365   22.1 34.4 
12 04 20.208 17 52 40.49 20.9523 0.0387 -147.9 35.2 
12 04 21.234 17 37 32.00 17.9356 0.0193  298.5  6.8 
12 04 22.295 18 12 04.54 18.1663 0.0182  113.9  7.0 
12 04 22.865 17 54 01.53 19.3982 0.0226 -134.5 10.8 
12 04 23.624 17 48 47.07 19.1092 0.0182  192.9  7.0 
12 04 23.730 18 01 06.33 20.1074 0.0300  -46.0 15.9 
12 04 24.420 17 38 04.34 18.9964 0.0213  285.3  6.7 
12 04 25.375 17 48 01.85 19.6713 0.0202  291.2 10.8 
12 04 26.089 17 41 47.07 20.6001 0.0301  -94.0 27.1 
12 04 27.215 17 42 20.31 19.7720 0.0209   47.8 12.9 
12 04 30.586 17 54 29.68 20.4507 0.0360   96.6 16.9 
12 04 31.620 17 50 16.47 20.5795 0.0302  -10.4 20.1 
12 04 31.730 17 44 17.91 20.7598 0.0330  142.3 28.6 
12 04 31.867 17 59 40.22 19.5665 0.0239  145.7 10.4 
12 04 34.514 18 12 02.73 17.4610 0.0178  195.9  4.8 
12 04 34.960 17 39 17.16 18.2811 0.0156  -74.5  6.1 
12 04 35.393 18 15 43.95 19.2938 0.0206   62.7  9.8 
12 04 35.599 17 57 44.17 20.9979 0.0532  -68.5 36.5 
12 04 36.904 17 55 18.23 20.8385 0.0471 -103.4 16.7 
12 04 37.333 17 48 59.38 19.7662 0.0209 -193.4  9.8 
12 04 37.810 17 43 11.84 20.4553 0.0277   81.8 23.6 
12 04 38.514 17 43 36.93 20.6545 0.0313   52.3 18.0 
12 04 39.643 18 07 10.56 20.7237 0.0310  -70.1 21.7 
12 04 40.138 18 15 01.35 20.4811 0.0277   -3.9 19.8 
12 04 40.265 18 07 43.13 19.5734 0.0167 -218.8 12.3 
12 04 43.918 18 14 46.76 18.4413 0.0127  -30.3  9.3 
12 04 44.577 17 43 46.02 18.0298 0.0163   49.3  7.8 
12 04 44.797 18 19 53.89 19.6371 0.0271  -80.5 12.4 
12 04 45.473 18 07 05.72 19.6899 0.0175   67.5 14.1 
12 04 49.730 17 55 29.76 20.3757 0.0346  146.7 21.0 
12 04 52.411 17 48 00.04 19.0310 0.0180   51.8  6.4 
12 04 54.945 17 42 06.42 18.2613 0.0165  -23.8  7.5 
12 04 55.742 18 01 59.70 20.5639 0.0400  -24.6 22.3 
12 04 56.322 17 49 43.61 19.0126 0.0180  -28.1  7.5 
12 04 56.373 18 04 12.42 17.7095 0.0186  -49.4  6.6 
12 04 56.518 18 05 59.45 20.5811 0.0281 -102.3 21.6 
12 04 57.836 17 43 22.35 20.0664 0.0235  -67.0 15.6 
12 05 05.619 18 18 54.30 19.5402 0.0262  137.6 13.7 
12 05 07.689 18 03 00.75 19.4379 0.0233  -39.7  7.7 
12 05 09.900 17 42 57.99 18.1841 0.0165  119.1  5.8 
12 05 10.257 17 52 19.75 20.0174 0.0235  111.3 15.9 
12 05 12.716 18 05 31.75 20.7444 0.0687   92.0 23.9 
12 05 16.451 18 00 50.02 19.8964 0.0279   38.1 16.9 
12 05 16.942 17 54 49.64 20.5112 0.0374  190.5 21.8 
12 05 18.854 17 46 00.61 19.9810 0.0210 -122.5 12.3 
12 05 26.376 17 58 11.39 20.2060 0.0317  -14.8 36.5 
12 05 27.674 18 03 03.79 19.8019 0.0267  185.4 10.6 
12 05 30.970 17 54 57.62 20.6310 0.0403  266.9 20.4 
12 10 42.158 47 50 12.99 18.9990 0.0212  150.2  9.9 
12 10 47.716 47 40 39.51 20.7286 0.0349  -10.8 32.6 
12 10 47.943 47 54 18.31 19.8920 0.0225 -300.6 10.1 
12 10 51.579 47 37 47.00 20.6651 0.0339  -78.8 27.1 
12 11 01.308 47 48 43.08 19.2359 0.0219 -164.8 10.3 
12 11 19.092 47 44 29.43 19.9687 0.0202   51.7 14.1 
12 11 20.253 48 02 29.08 20.4520 0.0361  -10.3 17.9 
12 11 21.036 47 30 25.57 20.0958 0.0291   39.6 27.9 
12 11 30.123 47 58 23.14 19.5705 0.0293  116.9 10.6 
12 11 38.511 47 46 25.69 20.1650 0.0223   -6.3 24.4 
12 11 41.862 47 26 50.88 20.2789 0.0253 -106.9 34.5 
12 11 43.616 47 53 51.73 20.3263 0.0240  -43.3 17.1 
12 11 45.679 47 34 26.13 19.6926 0.0266 -216.7 14.6 
12 11 45.944 47 54 08.99 19.5880 0.0167  -84.8 14.5 
12 11 48.951 47 20 57.70 19.3991 0.0180  107.3 13.7 
12 11 52.467 48 08 09.62 20.8751 0.0359  -70.4 31.0 
12 11 53.473 47 45 27.31 20.4588 0.0789 -283.2 23.5 
12 11 56.954 47 44 18.95 20.7214 0.0318 -161.8 20.3 
12 12 00.356 47 24 01.78 19.0213 0.0191  -90.6 12.1 
12 12 01.860 47 57 15.73 20.7504 0.0365 -195.3 29.0 
12 12 03.151 47 39 08.70 19.7198 0.0208 -128.8 15.5 
12 12 07.552 47 54 33.36 19.9749 0.0237 -128.4 15.6 
12 12 10.289 47 22 36.34 20.0673 0.0247  -70.5 15.6 
12 12 16.853 47 38 28.89 19.3113 0.0184  -79.9  8.6 
12 12 25.948 47 22 17.41 19.4639 0.0206  -18.2 16.0 
12 12 38.857 47 53 18.16 19.1596 0.0153  154.8  9.5 
12 12 52.758 48 09 56.61 19.8125 0.0291 -172.1 14.3 
12 12 52.926 47 58 56.62 20.7779 0.0370 -201.7 35.9 
12 13 03.751 47 29 37.15 19.0175 0.0232  -40.8  9.2 
12 13 04.359 47 45 32.05 20.6385 0.0369 -292.2 25.5 
12 13 05.238 47 18 20.23 19.7853 0.0292   33.7 21.9 
12 13 05.687 47 54 11.03 20.4524 0.0340  -34.8 36.5 
12 13 15.256 47 42 06.21 20.2062 0.0369  -32.5 17.2 
12 13 16.814 48 08 08.16 19.4275 0.0276 -133.4 13.4 
12 13 37.235 47 17 06.75 19.8564 0.0302 -161.1 26.2 
12 13 43.137 47 46 12.99 20.0320 0.0254 -116.6 13.1 
12 13 45.592 47 34 28.64 20.1063 0.0288 -101.1 16.9 
12 13 46.893 47 19 34.97 20.5661 0.0352  -32.8 22.2 
12 14 12.069 47 25 47.60 20.6434 0.0406 -252.6 19.4 
12 14 26.468 47 30 57.91 19.8818 0.0197  -94.7 20.8 
12 14 28.078 47 19 16.59 19.1425 0.0245  111.9  9.0 
12 14 28.833 47 35 03.22 20.1737 0.0233   59.8 19.6 
12 14 28.837 48 07 57.96 20.9998 0.0434  -87.8 27.2 
12 14 32.029 47 28 33.39 19.8217 0.0275   78.1 12.0 
12 14 32.084 47 56 09.56 20.1546 0.0244 -115.8 21.4 
12 14 49.069 47 26 46.72 19.9118 0.0211 -114.9 15.8 
12 14 54.696 47 34 53.28 19.8503 0.0260 -163.6 12.4 
12 14 57.236 47 43 01.46 20.0261 0.0221   19.8 18.3 
12 14 59.564 47 42 13.52 19.0852 0.0229  120.0  7.0 
12 15 04.243 47 27 15.75 19.9698 0.0212  -48.1 12.9 
12 15 15.298 47 21 48.42 20.3094 0.0261  -52.8 20.6 
12 15 17.822 47 22 54.79 19.9444 0.0212  -60.4 17.1 
12 15 20.167 47 34 08.73 20.1830 0.0289   -0.5 17.6 
12 15 25.856 47 23 43.22 19.2412 0.0160   27.1 14.4 
12 15 41.130 47 53 43.80 21.0292 0.0448 -135.8 36.0 
12 16 52.764 47 16 42.64 19.8021 0.0205 -106.5 10.4 
12 17 12.203 47 14 30.72 19.2387 0.0168 -212.9 15.3 
12 17 21.555 47 10 57.24 20.1623 0.0244 -136.9 21.2 
12 17 32.820 47 03 53.45 20.4001 0.0288   98.3 17.9 
12 17 42.766 47 08 43.83 20.7858 0.0384  -83.3 21.9 
12 17 43.326 47 13 34.57 19.5975 0.0229  -87.7 12.2 
12 17 52.760 47 10 54.13 20.8365 0.0397 -245.2 22.8 
12 18 03.753 46 09 18.71 20.6130 0.0456  -32.7 18.9 
12 18 04.155 47 43 10.70 20.0703 0.0239    7.5  9.8 
12 18 10.767 46 02 45.55 20.1288 0.0248   78.5 11.4 
12 18 11.135 46 00 45.40 20.3651 0.0272  106.8  9.8 
12 18 15.347 46 58 16.27 20.6613 0.0309   74.7 31.5 
12 18 15.773 45 48 20.58 19.4085 0.0282 -167.6 10.3 
12 18 24.318 46 18 15.95 20.6799 0.0368   -5.4 18.7 
12 18 31.737 45 44 59.00 20.4343 0.0367   19.5 24.1 
12 18 31.775 45 51 39.48 20.8839 0.0346  -58.4 19.3 
12 18 35.974 47 50 50.70 19.0967 0.0142 -181.7  9.2 
12 18 38.370 46 08 56.89 20.0058 0.0372 -313.1 14.7 
12 18 40.142 47 47 15.61 20.3197 0.0241  103.9 27.8 
12 18 42.319 47 40 15.44 19.9983 0.0253 -132.0 18.5 
12 18 44.664 47 41 11.48 20.0571 0.0259  -59.6 15.3 
12 18 44.883 46 01 23.37 20.9828 0.0382 -147.2 23.0 
12 18 45.076 46 11 21.15 19.3762 0.0342 -127.3 13.2 
12 18 47.935 45 46 28.93 20.8756 0.0399 -172.3 25.4 
12 18 57.387 47 02 43.27 19.9928 0.0192  123.2 14.6 
12 19 02.303 46 26 20.89 19.3320 0.0202 -202.1 12.3 
12 19 03.244 46 21 03.50 20.1218 0.0268  -17.5 13.6 
12 19 08.116 47 41 36.82 20.9028 0.0401 -246.7 24.6 
12 19 08.312 45 45 00.82 20.9357 0.0418   12.5 15.7 
12 19 09.324 46 23 59.30 19.8128 0.0236 -190.7 11.4 
12 19 14.474 46 23 50.96 19.6160 0.0295 -262.3 16.6 
12 19 20.276 46 57 57.49 19.5348 0.0171  -33.5 13.7 
12 19 25.028 47 40 18.57 19.1261 0.0175 -211.8  6.5 
12 19 25.594 45 41 18.61 21.0367 0.0471  -16.8 16.6 
12 19 29.474 46 23 36.30 19.9677 0.0317  -16.0 12.1 
12 19 29.955 47 51 02.32 19.8509 0.0193   57.5 13.9 
12 19 31.877 47 45 48.89 20.1329 0.0222 -210.2 17.4 
12 19 34.899 46 12 22.25 20.8451 0.0455 -248.2 19.2 
12 19 40.354 47 03 11.68 20.5443 0.0290   45.9 24.4 
12 19 45.912 46 57 01.71 20.3881 0.0267   74.6 21.1 
12 19 46.918 47 54 09.25 20.5218 0.0272 -237.2 18.2 
12 19 48.704 47 14 56.51 20.2578 0.0299  -63.4 15.9 
12 19 50.297 47 17 19.29 19.3769 0.0240   -8.4 10.6 
12 19 50.643 46 09 16.83 19.5754 0.0247 -130.2 10.5 
12 19 50.901 47 09 44.12 19.3276 0.0239  -72.4 10.4 
12 19 52.181 45 55 22.79 20.3248 0.0242 -177.5 11.6 
12 19 52.212 47 23 32.13 20.4665 0.0320  -74.5 20.1 
12 20 00.778 45 58 35.67 20.3503 0.0249   50.4 12.4 
12 20 04.654 47 24 43.07 20.7311 0.0337  -64.0 28.7 
12 20 04.740 46 25 16.43 19.6136 0.0187  143.9  8.0 
12 20 07.775 47 22 11.87 20.2217 0.0259  -98.7 21.5 
12 20 10.937 47 14 46.56 20.6317 0.0342  -73.4 27.3 
12 20 11.854 47 36 46.53 19.2102 0.0178 -144.0  9.3 
12 20 12.516 46 12 53.99 19.3420 0.0238 -100.8  9.8 
12 20 13.227 46 14 04.89 20.7313 0.0423 -115.2 18.7 
12 20 16.732 47 27 26.93 20.7407 0.0337 -200.4 26.4 
12 20 19.918 47 48 48.62 20.6813 0.0299 -183.8 25.4 
12 20 21.062 45 48 10.09 19.2651 0.0217  168.8  5.5 
12 20 23.235 47 20 13.44 19.9011 0.0226 -185.4  9.4 
12 20 25.037 45 48 33.94 19.1000 0.0210 -144.4  7.9 
12 20 28.138 45 41 37.12 20.1191 0.0287  -34.7 13.2 
12 20 31.488 46 27 44.31 20.8541 0.0432   23.9 32.5 
12 20 33.899 45 55 53.77 20.8630 0.0403  130.5 20.1 
12 20 36.460 47 11 23.99 19.2291 0.0199   31.8 10.6 
12 20 37.006 47 43 06.22 20.0526 0.0207   23.9 14.9 
12 20 38.626 47 21 11.50 20.6352 0.0318   82.9 27.6 
12 20 41.541 47 11 24.12 19.6235 0.0219   91.6 12.3 
12 20 44.209 47 24 46.08 19.6563 0.0208 -295.2  8.9 
12 20 45.874 47 41 28.50 20.9018 0.0402  -17.2 26.7 
12 20 46.605 46 05 57.61 21.0105 0.0482  181.1 21.5 
12 20 47.048 47 39 17.51 20.3185 0.0275 -159.4 15.4 
12 20 47.099 45 33 43.16 19.0760 0.0310 -205.1  9.4 
12 20 47.518 47 03 01.22 19.5626 0.0183 -237.2  9.7 
12 20 50.203 47 37 16.10 20.3699 0.0285  -54.1 15.8 
12 20 54.275 47 26 33.61 19.0380 0.0186 -238.7  7.8 
12 20 54.501 45 49 56.21 19.7807 0.0249 -146.8  9.7 
12 20 57.114 46 17 47.55 20.7127 0.0382  121.0 20.3 
12 20 58.954 46 04 23.67 19.1173 0.0282  -89.1  9.7 
12 20 59.916 47 22 23.86 20.7871 0.0350  129.2 18.9 
12 21 05.560 47 13 32.96 19.9973 0.0223  100.2 14.1 
12 21 05.707 45 56 21.36 19.1840 0.0262 -200.6 10.4 
12 21 05.749 46 59 09.60 19.5690 0.0197  -35.8 12.9 
12 21 07.692 47 15 44.71 19.1047 0.0156   71.6  7.5 
12 21 10.349 45 45 49.58 19.7750 0.0245   74.4 12.1 
12 21 11.386 47 38 42.46 19.3711 0.0171  -59.8  8.2 
12 21 14.716 46 21 35.15 19.4751 0.0189  100.1  9.9 
12 21 14.826 47 01 08.50 19.5318 0.0194 -103.8 13.8 
12 21 18.067 47 06 48.98 20.7042 0.0351   -7.0 27.8 
12 21 20.038 45 46 43.62 20.7446 0.0450 -217.4 18.2 
12 21 22.623 45 54 34.46 19.0723 0.0253   40.4  5.8 
12 21 23.080 47 20 54.56 20.4354 0.0299 -240.0 13.5 
12 21 23.313 47 14 01.52 20.2010 0.0249  -41.1 26.8 
12 21 27.254 47 34 25.38 19.2169 0.0163 -113.7 11.0 
12 21 29.592 46 01 29.66 19.1343 0.0253   27.0  6.7 
12 21 30.097 45 55 54.18 19.4034 0.0261   50.1  7.9 
12 21 31.282 47 09 38.48 19.2155 0.0164 -273.9  9.8 
12 21 33.317 45 57 49.99 20.5969 0.0361 -245.1 14.3 
12 21 33.414 46 28 20.34 20.0618 0.0243 -166.9 18.3 
12 21 34.601 46 24 31.91 19.5789 0.0195 -210.9 11.6 
12 21 35.652 47 38 24.51 19.8054 0.0202 -194.3  8.0 
12 21 37.860 47 15 10.57 19.8397 0.0203  -73.8 12.4 
12 21 42.903 47 22 35.49 20.8349 0.0357 -133.5 21.7 
12 21 44.644 45 53 49.16 20.0931 0.0299  -65.7  8.3 
12 21 45.361 45 37 31.95 20.1843 0.0338   39.6 13.2 
12 21 46.092 46 20 56.52 20.8292 0.0396 -157.4 22.3 
12 21 46.834 47 05 14.13 20.1739 0.0258   36.5 24.3 
12 21 47.438 45 57 31.60 20.7163 0.0382  -39.1 14.9 
12 21 47.455 47 23 24.18 19.4383 0.0179  -57.9 12.5 
12 21 50.823 46 07 00.31 19.3479 0.0307  -73.3  8.9 
12 21 55.366 46 10 57.90 19.4733 0.0314  -54.2  6.8 
12 22 01.106 45 41 54.36 20.2101 0.0367   -0.1 15.4 
12 22 01.669 46 09 32.37 19.4128 0.0311 -199.1  7.5 
12 22 11.588 46 04 16.50 20.7851 0.0417   11.8 22.5 
12 22 12.508 47 16 49.85 20.4034 0.0547 -141.8 15.0 
12 22 18.461 45 45 11.30 20.4485 0.0407   89.8 21.7 
12 22 25.424 45 57 15.45 19.6535 0.0220  107.0  7.3 
12 22 38.332 46 22 15.26 19.3903 0.0176  166.1  6.9 
12 22 43.973 46 07 20.35 20.3077 0.0311  132.8 11.2 
12 23 09.719 46 05 25.72 19.8873 0.0250  -62.2  8.2 
12 23 22.254  5 17 16.31 17.8748 0.0214  104.4  3.4 
12 23 25.230 45 58 37.86 20.5807 0.0339   79.0 22.2 
12 23 29.402  5 22 45.82 19.5018 0.0247   93.9 17.4 
12 23 29.529  5 26 32.58 20.9528 0.0443  -98.5 28.5 
12 23 30.236  5 16 34.54 19.5735 0.0251   52.4 14.4 
12 23 30.782  5 27 15.65 20.0813 0.0261   23.9 13.3 
12 23 34.037  5 29 11.92 20.5390 0.0388  -71.8 17.5 
12 23 34.473  5 29 58.64 19.4121 0.0269   57.4 12.8 
12 23 35.691  5 23 10.93 19.8122 0.0267   41.2 12.0 
12 23 36.835  5 18 02.37 20.8969 0.0446 -115.1 32.5 
12 23 39.832  5 33 54.96 19.8000 0.0294  -46.7 14.7 
12 23 40.690  5 09 45.50 19.7372 0.0223   67.9 12.3 
12 23 41.696  5 07 40.66 20.8450 0.0433   47.5 24.3 
12 23 43.447  5 12 13.92 19.8037 0.0230  -48.9 11.0 
12 23 44.117  5 12 47.85 19.4023 0.0187   38.9  9.8 
12 23 46.643  5 34 55.90 20.5035 0.0387  -76.1 20.0 
12 23 46.705  5 16 59.53 18.7609 0.0161   60.6  5.7 
12 23 47.704  5 06 00.51 20.6135 0.0372   94.1 20.3 
12 23 51.237  5 21 57.53 20.3471 0.0294  223.2 23.6 
12 23 51.704  5 20 55.04 19.2888 0.0181  160.3  9.6 
12 23 51.838  5 24 32.85 19.9979 0.0241  157.0 17.0 
12 23 53.475  5 15 46.67 20.0638 0.0249  126.1 18.6 
12 23 54.554  5 12 13.88 20.6096 0.0367   20.2 27.7 
12 23 55.618  5 09 09.44 19.1550 0.0185   -3.4  9.6 
12 23 55.872  5 00 57.89 20.4651 0.0335  -90.7 19.3 
12 23 58.162  5 16 43.40 18.9393 0.0167   48.4  5.8 
12 23 58.200  5 36 04.76 19.7922 0.0294  159.0 16.9 
12 23 58.231  5 37 51.26 18.8832 0.0196    3.8  6.8 
12 24 00.026 47 49 13.10 19.8311 0.0234 -219.8 27.2 
12 24 00.733  5 31 32.42 20.6081 0.0655    4.2 22.0 
12 24 02.886  5 31 39.51 20.5514 0.0393  156.9 30.8 
12 24 04.503  5 07 53.20 20.1321 0.0261  -62.8 19.2 
12 24 10.882  5 32 29.33 18.7039 0.0184  234.2  9.0 
12 24 10.951  5 32 00.84 20.4803 0.0337  -17.7 22.5 
12 24 12.595  5 13 58.42 20.0378 0.0249  233.9 17.9 
12 24 12.623  5 41 26.74 20.3510 0.0318  168.1 12.2 
12 24 13.158  5 22 54.95 19.9003 0.0233   89.5 14.3 
12 24 13.457  5 22 20.08 19.3683 0.0188 -100.6  9.7 
12 24 13.491  5 16 32.48 20.8262 0.0416  152.2 24.8 
12 24 14.964  5 20 00.20 20.1360 0.0264  157.3 17.6 
12 24 15.991  5 06 42.34 20.0481 0.0292  242.0 19.6 
12 24 17.257  5 13 00.39 19.4057 0.0180   -8.4  7.8 
12 24 18.260  5 08 55.54 20.1386 0.0302  133.5 13.5 
12 24 18.655  5 15 22.05 20.8749 0.0430   -0.5 33.8 
12 24 19.101  5 44 10.26 18.0168 0.0205  182.4  6.4 
12 24 19.764  5 08 20.52 20.7644 0.0426  154.7 40.4 
12 24 19.850 47 41 51.23 19.2117 0.0229 -156.0 28.4 
12 24 21.278  5 05 46.49 20.6561 0.0399  -21.4 19.1 
12 24 24.934  5 23 34.62 20.0403 0.0245 -154.4 14.9 
12 24 25.085  5 25 13.84 20.7263 0.0397  222.3 30.9 
12 24 25.875 47 56 51.42 19.2553 0.0199   41.4 22.9 
12 24 25.992 47 31 43.99 19.8100 0.0260 -216.0 20.1 
12 24 27.907  4 55 05.85 20.6929 0.0459  158.4 25.8 
12 24 28.649  5 33 58.01 19.5002 0.0251  223.8 11.2 
12 24 29.885  4 58 06.11 20.2469 0.0365 -121.8 21.0 
12 24 32.916  5 45 46.92 20.8535 0.0451  234.2 18.7 
12 24 32.968  5 07 27.42 20.1476 0.0301  208.7 21.2 
12 24 33.109  5 39 51.13 18.9792 0.0220 -100.5  7.9 
12 24 33.603  5 38 12.30 19.4319 0.0291   31.5  9.2 
12 24 33.661  5 41 40.50 20.0244 0.0286   51.6 16.2 
12 24 33.758  5 12 48.55 20.6132 0.0349  -21.1 28.7 
12 24 34.245  5 10 40.76 18.8301 0.0219  120.6  8.1 
12 24 36.216  4 54 49.38 18.5500 0.0256 -139.7 11.0 
12 24 36.319  5 20 21.48 20.7177 0.0374  153.5 36.3 
12 24 36.909  5 32 26.70 20.4929 0.0353  280.0 17.6 
12 24 37.043  5 35 37.49 19.9752 0.0259  232.5 11.5 
12 24 39.484 47 46 21.06 19.8757 0.0231 -184.3 34.6 
12 24 40.075  5 10 26.21 20.5668 0.0409   78.6 20.4 
12 24 40.658  5 13 35.92 19.8814 0.0222  386.2 15.2 
12 24 41.774  5 21 36.95 19.7279 0.0208  127.8 12.6 
12 24 43.772  5 25 10.39 20.6350 0.0377   12.5 21.8 
12 24 44.689  4 59 51.32 19.9216 0.0284  -13.9 20.4 
12 24 47.106  5 04 48.84 18.8453 0.0190 -137.8  7.3 
12 24 47.312 47 55 07.28 19.5627 0.0235 -103.1 29.0 
12 24 47.758  5 35 54.87 18.5041 0.0160  151.2  5.2 
12 24 49.368  5 30 01.41 19.8961 0.0237  192.9 10.9 
12 24 49.708  5 47 40.07 19.8159 0.0264  206.8 14.5 
12 24 49.986  5 25 02.01 18.5963 0.0162  -17.1  5.7 
12 24 51.525  5 16 16.69 19.5006 0.0186  193.0  8.9 
12 24 51.538  4 57 55.22 18.5274 0.0190  208.0  4.6 
12 24 52.290  5 47 15.45 20.5648 0.0349  266.0 18.6 
12 24 53.269  5 09 32.76 20.2926 0.0311  -17.8 21.0 
12 24 54.154  5 39 18.07 19.6390 0.0214 -124.5 17.9 
12 24 54.779  4 52 26.67 19.2460 0.0211  220.5  9.3 
12 24 54.779  5 05 46.24 20.0419 0.0273  165.8 16.8 
12 24 54.865  5 41 48.07 20.1877 0.0275    6.6 15.9 
12 24 58.072  5 06 38.60 20.0404 0.0273  -73.9 16.8 
12 24 59.785  5 23 03.59 20.9960 0.0459  314.8 32.7 
12 24 59.922  5 10 47.50 18.5686 0.0186   63.4 10.0 
12 25 00.241  5 00 06.38 20.4527 0.0332   11.3 20.3 
12 25 01.158  5 35 52.36 19.7236 0.0220   63.6 16.1 
12 25 01.869 47 18 01.88 19.3566 0.0214 -123.8 38.6 
12 25 03.173  5 01 32.57 19.4408 0.0214   34.2 10.6 
12 25 04.121  5 47 02.19 20.6095 0.0354  341.4 17.6 
12 25 04.427  5 36 01.59 20.6195 0.0404   -6.5 19.8 
12 25 06.260  5 40 45.32 20.3223 0.0292  129.9 15.2 
12 25 07.812  5 33 13.24 19.7416 0.0220 -162.9 12.1 
12 25 08.746  5 14 47.29 20.3319 0.0277  100.1 15.6 
12 25 09.762  5 25 35.92 19.4516 0.0196   73.9  8.8 
12 25 10.404  5 47 23.53 19.5284 0.0205  219.1 10.3 
12 25 10.675  5 08 04.29 20.0137 0.0282   30.8 12.8 
12 25 11.427  5 21 44.31 19.7611 0.0200  -35.8 15.4 
12 25 11.688  5 17 08.64 20.6820 0.0350  -34.9 23.8 
12 25 11.856  5 39 11.12 20.4361 0.0308   59.7 14.1 
12 25 12.090  5 49 30.81 19.1248 0.0194  -72.8  7.8 
12 25 12.711  4 51 43.36 19.7520 0.0315  258.5 11.5 
12 25 13.487  5 00 31.29 19.1098 0.0201   -3.5  9.4 
12 25 14.640  5 14 41.25 20.9028 0.0411   82.2 19.5 
12 25 14.874  5 22 03.44 19.4519 0.0175  -12.3 11.4 
12 25 15.598  5 35 40.88 19.3559 0.0191  144.7  9.1 
12 25 15.674  5 03 43.79 18.8056 0.0194   16.5  7.5 
12 25 17.277  5 25 24.81 20.2889 0.0290   67.7 21.2 
12 25 21.380  5 34 27.68 20.1567 0.0270  -27.4 24.3 
12 25 23.677  4 59 55.65 20.2406 0.0288   37.2 13.7 
12 25 24.199  5 23 39.10 20.5193 0.0310  -32.4 20.0 
12 25 24.422  5 02 50.72 20.3390 0.0306 -106.4 16.7 
12 25 25.101  5 10 22.33 20.5071 0.0339   73.8 15.8 
12 25 25.853  5 45 42.12 20.6938 0.0364  -26.7 23.6 
12 25 26.258  5 27 43.45 18.8174 0.0191  268.5  6.4 
12 25 26.286  5 18 50.22 20.0808 0.0232   -0.3 15.7 
12 25 29.517  5 11 08.81 19.5075 0.0206 -126.9  7.8 
12 25 30.248  5 03 53.62 20.0356 0.0257 -127.0 13.9 
12 25 32.521  5 10 44.58 19.7163 0.0219  171.9 13.1 
12 25 33.530  5 07 12.28 20.4236 0.0322 -120.1 11.2 
12 25 33.667 47 58 48.18 20.0671 0.0288   48.8 38.1 
12 25 34.134  5 46 26.22 20.2704 0.0286  -91.5 18.1 
12 25 34.234  5 44 05.36 19.7378 0.0225 -138.4 16.1 
12 25 35.408  5 41 13.10 18.9373 0.0185   80.6  8.8 
12 25 36.407  5 40 12.20 18.5147 0.0175  -69.2  5.5 
12 25 38.752  5 24 49.92 19.2311 0.0209 -118.2 12.5 
12 25 40.393  5 14 19.37 18.9810 0.0201  119.4  9.0 
12 25 41.986  5 29 32.66 19.4097 0.0214  179.1  8.7 
12 25 43.912  4 52 35.66 20.5716 0.0409   77.3 16.3 
12 25 43.977  5 50 25.27 19.5390 0.0216  208.2 11.2 
12 25 45.522  5 36 51.22 20.3070 0.0309   22.5 18.8 
12 25 45.697  5 16 38.72 20.2808 0.0289  117.8 14.7 
12 25 45.715  5 23 05.20 20.7788 0.0381  -18.3 19.3 
12 25 46.731  5 14 14.18 20.2738 0.0289  150.4 14.4 
12 25 47.493  5 21 47.28 20.3269 0.0295  149.0 13.7 
12 25 51.822  5 45 01.26 20.8289 0.0395  259.4 32.1 
12 25 52.306  5 44 05.53 19.7682 0.0225  -91.2 13.5 
12 25 52.464 47 17 01.96 19.0864 0.0227  -57.2 23.6 
12 25 53.402  4 53 10.20 19.7145 0.0258  100.2 14.2 
12 25 54.232  5 23 07.39 18.6797 0.0194   41.4  7.0 
12 25 54.438  4 58 04.19 18.2602 0.0195   49.6  5.5 
12 25 54.792  5 35 13.08 18.3100 0.0182   22.2  4.2 
12 25 54.826  4 59 25.12 20.5038 0.0378  232.4 29.0 
12 25 55.743  5 41 39.21 19.9051 0.0235   56.6 11.1 
12 25 56.279  5 01 09.24 19.6711 0.0217    8.2 12.7 
12 25 57.264 47 29 47.78 20.1404 0.0308 -307.4 31.4 
12 25 57.666  5 37 57.76 20.5033 0.0307  198.5 36.8 
12 26 01.779  4 57 01.39 19.3873 0.0230   79.3 11.1 
12 26 02.513  5 47 44.51 19.8197 0.0229   37.3 16.1 
12 26 02.778  5 19 11.80 20.1002 0.0321  -61.0 18.1 
12 26 03.203  4 58 47.74 20.2893 0.0331 -105.4 17.7 
12 26 06.891  5 41 00.32 20.5954 0.0315  141.5 29.0 
12 26 09.569  5 31 04.41 19.6868 0.0209   -3.2 14.3 
12 26 09.654  5 23 12.90 20.8180 0.0403   -7.2 40.3 
12 26 10.739  4 59 08.50 19.2392 0.0219  -91.7  7.9 
12 26 11.855  5 22 40.40 20.7862 0.0401  -10.7 30.2 
12 26 12.480  4 57 24.10 18.9949 0.0206 -136.2  7.9 
12 26 12.878  5 38 01.76 20.0490 0.0224  123.9 11.7 
12 26 13.307  5 42 22.79 19.4794 0.0178   25.5  8.4 
12 26 13.616  5 23 51.48 20.2361 0.0306   11.4 26.8 
12 26 13.713  5 30 39.00 20.2568 0.0275   34.9 23.2 
12 26 14.155 47 32 32.78 19.6567 0.0277  -90.5 27.5 
12 26 15.257  5 03 20.45 19.2672 0.0201   66.6  8.2 
12 26 17.475  5 34 24.81 19.0203 0.0162  128.6  8.1 
12 26 18.093  5 15 30.60 20.3377 0.0321   -3.4 20.2 
12 26 18.351  5 11 09.15 20.2170 0.0289 -143.8 16.1 
12 26 18.811  4 57 34.17 19.2575 0.0220  -13.8 11.5 
12 26 19.096  5 09 41.23 19.2024 0.0197   67.0  6.2 
12 26 19.419  5 18 47.64 20.3623 0.0323  -22.3 18.4 
12 26 19.954  5 05 12.41 19.4770 0.0212  -62.7 12.0 
12 26 20.380  5 04 04.42 20.4078 0.0322   65.9 20.7 
12 26 20.988  5 12 33.12 20.1155 0.0296   54.3 25.4 
12 26 22.182  5 10 03.49 20.5480 0.0351  216.0 18.6 
12 26 23.676  4 58 52.01 19.9888 0.0282   23.7 16.5 
12 26 23.731  5 36 39.87 19.8857 0.0224  182.6 18.0 
12 26 23.974  5 34 17.21 20.8013 0.0456  -90.1 24.2 
12 26 26.096 47 31 37.12 19.9047 0.0495 -248.5 31.9 
12 26 26.309  5 04 14.01 19.9523 0.0252  291.6 12.5 
12 26 27.631  5 33 35.66 20.2838 0.0277   24.3 15.8 
12 26 30.312  5 30 51.66 19.7097 0.0203 -113.3 14.8 
12 26 31.510  5 27 08.97 20.6546 0.0367  129.4 22.5 
12 26 32.430  5 32 58.19 19.2806 0.0173  126.6  8.8 
12 26 34.154  5 39 45.09 20.0092 0.0221  228.7 14.5 
12 26 35.132  5 37 39.11 20.6661 0.0714   94.8 23.3 
12 26 35.184 47 37 30.00 19.4940 0.0480   17.4 23.9 
12 26 37.412  5 26 14.92 20.7082 0.0433  -52.1 35.4 
12 26 38.933  5 11 22.49 20.4672 0.0336   97.5 20.6 
12 26 38.981  5 37 09.08 20.1741 0.0356  -21.2 20.6 
12 26 39.002  5 02 09.77 20.2701 0.0302   46.2 31.9 
12 26 41.065  5 34 49.76 20.6805 0.0434   24.4 33.7 
12 26 47.750  5 10 55.11 20.0460 0.0273  157.9 14.0 
12 26 48.223  5 24 39.49 19.6353 0.0220  -11.4 15.2 
12 26 48.230 47 21 01.33 19.5570 0.0220    6.1 26.5 
12 26 49.401  5 29 09.39 20.2727 0.0364  169.9 16.9 
12 26 49.727  5 31 40.54 17.9381 0.0280  -79.0  7.0 
12 26 50.417  5 05 18.81 19.4843 0.0224   88.1  9.6 
12 26 51.275  5 28 17.28 20.7875 0.0454  -53.4 24.6 
12 26 52.045  5 12 39.56 18.8020 0.0187 -141.4  6.1 
12 26 52.048  5 03 13.93 18.9882 0.0202 -171.6  9.8 
12 26 52.748  5 10 50.24 20.0800 0.0276   38.5 19.5 
12 26 52.759  5 12 07.22 20.6651 0.0385  199.6 23.3 
12 26 57.675  5 18 31.56 20.7774 0.0358   65.1 25.9 
12 26 59.532  5 35 35.80 20.2543 0.0369   70.4 16.8 
12 27 00.683  5 31 24.18 19.8473 0.0349  113.3 17.5 
12 27 01.548  5 26 20.71 20.9492 0.0885   67.9 33.5 
12 27 01.867  5 21 50.64 20.1286 0.0264  201.4 19.4 
12 27 02.588  5 23 06.59 19.7801 0.0231  129.2 14.7 
12 27 02.962  5 32 29.38 18.6648 0.0286  -29.7  7.6 
12 27 09.499  5 12 13.32 20.5874 0.0337  161.7 27.9 
12 27 12.029  5 18 39.18 19.8480 0.0236    1.7 27.5 
12 27 12.033 48 07 08.08 19.6262 0.0170  107.6 30.8 
12 27 13.173  5 23 51.33 19.8697 0.0238  -91.7 19.7 
12 27 14.405 47 49 08.14 19.3171 0.0190 -194.9 22.8 
12 27 27.475 47 38 38.80 19.6451 0.0333  -10.5 32.3 
12 27 31.733 47 27 56.02 20.1248 0.0240 -110.3 35.6 
12 27 33.683 47 28 11.88 19.3476 0.0177 -128.7 29.3 
12 27 39.028 47 59 58.27 19.1911 0.0199  -49.3 22.3 
12 28 00.325 47 59 20.42 20.0456 0.0259  -39.6 35.4 
12 28 02.652 48 05 25.42 20.2670 0.0291  -89.8 28.3 
12 28 03.538 47 33 43.76 19.1880 0.0237 -141.2 15.7 
12 28 13.670 47 55 02.08 19.7588 0.0239 -176.2 19.4 
12 28 26.822 48 00 15.63 20.2965 0.0304  116.6 27.6 
12 28 46.731 47 47 12.21 20.0623 0.0232 -110.1 30.9 
12 28 56.568 47 53 57.42 19.1452 0.0255   63.4 25.8 
12 29 05.147 47 25 32.88 20.0666 0.0238  -24.6 40.1 
12 29 12.944 47 43 08.17 19.3389 0.0261  156.7 25.4 
12 29 25.149 47 44 16.91 19.7780 0.0281   88.8 33.1 
14 12 38.328 43 39 42.98 19.2500 0.0214 -147.6 19.4 
22 11 03.560  0 50 54.16 19.9829 0.0231 -285.7 13.5 
22 11 11.223  0 40 22.22 20.7635 0.0314   -2.4 28.1 
22 11 17.328  0 36 08.76 19.9045 0.0233 -148.6 19.1 
22 11 26.179  0 36 45.07 19.5390 0.0209 -386.4 12.7 
22 11 32.345  0 48 29.26 20.6992 0.0324 -183.8 27.8 
22 11 39.506  0 56 07.49 19.8298 0.0199 -290.6 18.0 
22 11 40.591  0 40 07.26 19.9478 0.0201  -28.7 14.1 
22 11 42.569  0 26 31.56 20.6217 0.0322 -191.7 26.2 
22 11 43.530  0 53 02.72 19.2020 0.0165   -5.3 12.1 
22 12 04.782  0 22 27.69 19.6523 0.0188   19.2 13.6 
22 12 16.654  0 29 09.31 19.1577 0.0191 -110.1  7.2 
22 12 30.778  1 09 58.51 19.9681 0.0244 -327.3 31.1 
22 12 33.072  0 38 31.36 21.1079 0.0414 -348.7 32.9 
22 12 46.441  0 47 39.19 20.0467 0.0223 -250.4 13.3 
22 12 47.972  0 38 26.20 20.9475 0.0369  -74.1 39.4 
22 12 54.255  0 21 46.96 19.5668 0.0198 -192.4 16.8 
22 12 58.086  0 42 39.83 20.3002 0.0248 -191.0 18.2 
22 12 59.535  0 50 05.35 20.2487 0.0256 -261.8 17.3 
22 13 01.375  0 58 17.60 19.8710 0.0293  -57.1 18.6 
22 13 09.223  0 47 05.04 20.8865 0.0904 -273.3 12.5 
22 13 16.296  0 45 38.97 19.5400 0.0179 -160.2  7.3 
22 13 22.380  1 06 57.62 20.1528 0.0278 -167.8 12.5 
22 13 23.355  0 48 38.27 19.3270 0.0170 -117.9 11.5 
22 13 26.115  0 55 38.78 19.2585 0.0157 -130.0 10.6 
22 13 28.168  0 47 18.02 20.5698 0.0296 -180.5 19.0 
22 13 29.363  1 02 37.03 21.0857 0.0384  -11.1 32.9 
22 13 33.805  0 43 13.26 19.4417 0.0177 -234.0  7.1 
22 13 39.800  1 08 50.48 19.1945 0.0182 -126.6  8.9 
22 13 46.337  0 32 18.94 20.7990 0.0373 -131.7 28.0 
22 13 50.086  1 00 55.87 20.4966 0.0264   71.8 15.7 
22 13 52.894  0 47 12.49 20.0163 0.0221 -223.6 11.9 
22 13 52.901  1 11 26.56 20.8279 0.0407  -69.7 19.6 
22 13 53.409  0 42 47.03 20.8775 0.0389  -58.5 25.3 
22 13 56.018  0 40 57.79 20.4493 0.0266  -44.5 16.6 
22 14 02.397  0 26 23.50 21.0194 0.0414  -42.7 33.1 
22 14 09.106  0 29 34.16 20.3675 0.0281 -324.8 20.5 
22 14 10.974  0 46 28.24 20.6646 0.0305 -215.4 18.1 
22 14 19.756  0 28 29.21 21.0075 0.0422 -154.0 30.1 
22 14 22.681  0 37 56.52 19.4743 0.0159 -129.7  7.9 
22 14 46.047  0 49 41.67 20.7297 0.0331 -182.0 33.6 
23 24 34.077  0 25 42.66 20.4909 0.0296 -142.2 23.8 
23 24 39.865  0 31 54.60 19.3513 0.0207  -21.1 16.5 
23 24 41.939  0 05 17.60 19.7410 0.0203 -165.0 25.8 
23 24 42.372  0 15 42.82 19.3926 0.0240   22.8 13.1 
23 24 53.859  0 20 36.86 20.2344 0.0293  -39.4 14.6 
23 24 54.511  0 35 55.40 19.8909 0.0241 -141.0 19.1 
23 24 54.875  0 10 40.69 19.2196 0.0180 -259.1 13.7 
23 24 56.132  0 08 41.69 20.6368 0.0307 -126.8 27.6 
23 24 58.741 -1 12 48.45 20.8865 0.0387 -289.0 20.4 
23 25 00.300  0 16 14.16 20.0493 0.0276    9.1 17.9 
23 25 04.433  0 37 03.65 19.0638 0.0180 -185.2  8.0 
23 25 11.060  0 24 50.34 20.8604 0.0356 -108.0 34.0 
23 25 11.925 -1 06 02.18 20.5750 0.0315 -123.3 18.8 
23 25 17.562  0 38 30.07 20.6984 0.0373  -79.0 20.1 
23 25 24.284  0 12 45.48 20.0340 0.0216  -26.3 14.6 
23 25 27.738  0 43 58.22 20.3644 0.0323 -370.0 18.8 
23 25 28.521 -0 01 58.20 20.4954 0.0294 -136.9 33.9 
23 25 29.867  0 03 16.67 19.9125 0.0215  -62.4 26.6 
23 25 30.416  0 26 13.21 19.2105 0.0182 -233.3 21.2 
23 25 30.904 -1 15 25.32 19.7305 0.0223  -90.0 11.4 
23 25 37.454 -0 01 08.28 20.8284 0.0365 -224.2 31.3 
23 25 40.098  0 31 10.53 20.5597 0.0350 -119.3 20.1 
23 25 44.328  0 28 39.12 20.4854 0.0337   20.0 23.0 
23 25 45.618 -0 59 30.68 21.0924 0.0508 -230.8 27.7 
23 25 51.448  0 29 57.95 20.2489 0.0313 -294.7 22.6 
23 25 58.198 -1 06 32.83 20.6017 0.0318   78.9 15.3 
23 26 07.488  0 46 39.19 20.1574 0.0273 -339.2 12.5 
23 26 10.969  0 36 09.95 19.9272 0.0219  -56.8 18.2 
23 26 12.144 -0 56 29.89 19.4674 0.0188 -409.4 13.4 
23 26 19.807 -0 54 14.79 20.4520 0.0283  -31.4 13.1 
23 26 20.733  0 05 56.56 19.9420 0.0260  -99.5 12.3 
23 26 21.969 -1 07 19.09 21.0205 0.0390 -124.7 26.6 
23 26 23.611  0 28 01.31 20.5299 0.0279 -234.9 21.0 
23 26 24.716 -1 01 48.63 20.3734 0.0276 -136.1 12.7 
23 26 29.509  0 08 01.04 19.6919 0.0294 -330.5 11.7 
23 26 30.765  0 26 35.59 19.1563 0.0175  -10.9  9.7 
23 26 34.899  0 08 09.50 19.4507 0.0285  -73.7 13.8 
23 26 35.263  0 24 35.94 20.7598 0.0335    7.5 27.0 
23 26 37.316 -1 08 12.96 19.6831 0.0194 -179.1 11.2 
23 26 38.868  0 34 44.40 19.8394 0.0211 -374.4 17.8 
23 26 45.151 -0 57 29.40 19.8937 0.0212  -30.6  9.4 
23 26 45.645  0 16 22.70 19.5465 0.0199 -161.5  9.5 
23 26 51.564  0 23 42.11 20.8504 0.0353   66.1 21.3 
23 26 53.239  0 35 39.43 19.6160 0.0185 -209.9 29.5 
23 27 00.889  0 29 30.30 20.8680 0.0342 -214.3 30.7 
23 27 02.221  0 08 06.98 20.8836 0.0404 -111.9 45.5 
23 27 02.262  0 35 15.58 20.3892 0.0260 -139.3 17.9 
23 27 05.098  0 06 03.53 19.8618 0.0284 -131.3 15.7 
23 27 11.085  0 19 58.88 20.6855 0.0309    4.8 32.9 
23 27 14.697  0 09 41.81 20.4464 0.0333 -186.6 22.1 
23 27 15.047 -1 08 47.39 20.4715 0.0283 -111.4 18.8 
23 27 19.043  0 23 31.28 20.1937 0.0239 -145.1 21.4 
23 27 24.722 -0 57 49.02 20.5395 0.0306 -303.2 18.1 
23 27 25.676  0 40 53.66 19.8873 0.0241 -177.2 15.9 
23 27 27.887 -1 07 47.64 19.3720 0.0212 -153.5 11.0 
23 27 32.007 -1 15 23.92 19.8713 0.0242 -297.4 11.0 
23 27 33.978  0 28 38.07 19.8590 0.0200 -187.8 23.6 
23 27 35.434  0 24 13.98 19.5395 0.0209 -127.8  9.2 
23 27 48.535 -1 02 22.02 19.0910 0.0148 -132.8  6.3 
23 27 48.617  0 36 37.71 20.9456 0.0370   50.3 21.4 
23 27 51.343  0 28 42.37 19.0567 0.0161  -86.8 15.0 
23 27 54.804  0 38 05.38 19.7319 0.0203  -63.5 15.9 
23 28 03.991  0 40 48.13 20.2033 0.0245 -236.2 18.0 
23 28 07.054  0 27 23.06 19.9112 0.0255 -419.4 12.6 
23 28 10.439  0 33 39.69 19.3862 0.0231 -206.0 11.9 
23 28 12.609 -1 10 17.67 19.7186 0.0219   31.8  8.7 
23 28 14.675  0 23 13.82 20.1961 0.0242 -124.7 13.6 
23 28 20.127  0 09 23.51 20.8638 0.0348  -59.5 28.4 
23 28 21.466  0 39 22.56 19.8117 0.0215 -141.0 12.8 
23 28 24.405  0 41 57.74 20.4303 0.0279   44.7 14.0 
23 28 35.529  0 06 59.46 21.0650 0.0399 -105.2 23.3 
23 28 36.305  0 23 08.21 20.5136 0.0287 -122.3 23.9 
23 28 37.589  0 53 01.72 20.1401 0.0254 -315.2 18.7 
23 28 52.983  0 06 39.53 19.5644 0.0174  -69.5 11.6 
23 28 55.167  0 12 59.50 20.8572 0.0344  -49.1 19.2 
23 28 55.922  0 47 32.80 20.1009 0.0248  147.7 12.1 
23 28 56.835  0 20 37.08 20.1357 0.0224 -184.7 11.3 
23 28 57.467  0 49 06.18 20.6393 0.0326 -255.4 19.5 
23 28 59.891  0 19 56.78 20.7030 0.0314 -125.1 17.2 
23 29 01.402  0 44 45.40 19.6559 0.0212   45.8  8.9 
23 29 02.837  0 02 38.49 21.0718 0.0386 -102.7 38.3 
23 29 08.419  0 17 07.24 18.9945 0.0150 -198.3  6.0 
23 29 09.477  0 26 39.48 20.7836 0.0391 -179.5 19.3 
23 29 13.466  0 05 55.02 20.1885 0.0224 -136.4 17.7 
23 29 14.990  0 05 02.87 20.0151 0.0206 -207.8 18.7 
23 29 19.893  0 58 18.10 20.0282 0.0239 -115.2 16.6 
23 29 22.152  0 44 06.33 19.6349 0.0206  -90.7 14.2 
23 29 29.897  0 55 44.70 20.9493 0.0402 -148.3 26.7 
23 29 32.163  0 49 35.42 20.1097 0.0248 -135.1 16.9 
23 29 32.905  0 27 33.17 20.8422 0.0365   28.3 24.8 
23 29 33.674  0 53 16.11 21.0480 0.0428    6.1 28.1 
23 29 35.562  0 28 50.52 19.8396 0.0237   -4.3 13.8 
23 29 37.265  0 31 42.74 20.7846 0.0356  -69.5 27.8 
23 29 40.678 -1 14 02.74 20.1853 0.0311  -10.8 15.9 
23 29 43.163  0 22 39.58 21.0037 0.0416  -22.7 27.6 
23 29 50.016  0 42 02.99 19.1342 0.0184  -16.9  9.6 
23 29 55.482  0 54 38.68 19.9553 0.0199 -127.7 19.3 
23 29 56.532  0 22 32.66 19.9459 0.0260 -149.9 12.5 
23 30 05.445  0 36 37.15 21.0679 0.0425 -106.1 26.3 
23 30 06.688  0 20 32.78 20.6472 0.0347 -338.2 19.1 
23 30 08.906 -1 09 57.01 19.9052 0.0700 -185.7 13.7 
23 30 11.247  0 21 06.62 20.2255 0.0286  -74.7 18.4 
23 30 12.415  0 29 27.60 19.7270 0.0196 -229.2 12.0 
23 30 15.257  0 45 36.04 20.5778 0.0319 -225.6 20.8 
23 30 15.443  0 08 42.02 20.5066 0.0277 -174.9 16.9 
23 30 20.819  0 18 59.45 19.2828 0.0225 -213.7  6.9 
23 30 21.224  0 57 07.77 19.6181 0.0168 -325.3 14.0 
23 30 22.522  0 03 28.75 20.4082 0.0259 -144.5 14.5 
23 30 22.955 -1 01 08.11 20.4631 0.0279 -145.9 12.7 
23 30 23.380 -1 13 33.72 20.8643 0.0382  -29.5 20.7 
23 30 23.765  0 21 43.67 21.0998 0.0453 -220.1 34.0 
23 30 27.356  0 45 06.03 20.8830 0.0388   90.9 30.5 
23 30 33.543  0 55 56.18 19.6350 0.0187   96.6 12.9 
23 30 33.632  0 38 50.23 20.5444 0.0313 -147.7 20.3 
23 30 41.460 -0 57 52.52 20.4579 0.0275 -187.2 15.2 
23 30 42.936  0 08 47.58 20.9586 0.0375 -121.7 18.5 
23 30 45.243 -1 12 59.23 19.2740 0.0205 -128.6  9.8 
23 30 47.372  0 46 51.39 20.2229 0.0271 -255.5 20.0 
23 30 48.889 -1 15 28.23 19.8022 0.0231  -87.7 15.3 
23 30 52.549  0 11 24.59 19.2317 0.0169 -351.7 11.6 
23 30 55.364  0 33 16.82 19.6701 0.0206  -88.3 19.0 
23 30 55.776 -0 53 07.19 20.1141 0.0238  -58.6 13.0 
23 31 10.573 -0 57 39.22 20.4707 0.0287  -73.9 16.7 
23 31 11.404  0 35 02.33 19.2693 0.0219 -273.5 11.9 
23 31 15.565  0 15 29.71 19.8703 0.0280 -258.8 11.8 
23 31 19.706  0 33 45.90 19.6346 0.0228  -52.5 16.8 
23 31 20.193 -1 05 53.77 19.9839 0.0243  -56.3 12.2 
23 31 26.311 -1 06 25.04 20.9396 0.0378 -130.4 26.9 
23 31 56.757  0 36 48.33 19.4071 0.1274  114.6 14.2 
23 31 57.499  0 10 27.18 20.2162 0.0300 -337.2 20.9 
23 31 59.621  0 37 25.05 20.2288 0.0256  -43.4 23.2 
23 32 01.818 -0 17 02.46 20.4315 0.0254 -196.1 20.7 
23 32 05.807  0 45 24.75 20.7717 0.0381 -247.4 31.7 
23 32 10.566  0 37 49.16 20.7317 0.0312 -114.4 21.3 
23 32 14.383  0 42 38.82 20.1355 0.0283 -259.9 17.5 
23 32 19.458  0 25 32.08 19.1885 0.0155  -37.7 14.2 
23 32 20.474  0 36 06.41 20.5709 0.0278 -105.9 23.2 
23 32 25.315  0 46 38.15 19.2918 0.0215 -477.2 11.2 
23 32 26.063  0 10 49.89 19.6635 0.0265  -34.0 19.0 
23 32 27.876  0 45 18.98 20.5917 0.0332  -59.7 32.5 
23 32 28.865 -0 26 32.20 19.5467 0.0199 -197.6 15.3 
23 32 32.456  0 11 42.64 19.9504 0.0243 -153.3 14.9 
23 32 34.131  0 01 17.05 20.7443 0.0335  -21.3 42.0 
23 32 38.567 -0 31 15.93 20.5134 0.0300 -208.3 16.7 
23 32 51.462 -0 20 02.37 20.2004 0.0254 -120.8 12.3 
23 32 54.758 -0 31 58.07 20.2518 0.0282 -212.6 16.1 
23 33 01.769 -0 10 12.50 20.0982 0.0270   11.7 18.4 
23 33 07.482 -0 55 59.30 19.8408 0.0279   73.4  7.3 
23 33 10.414 -0 54 52.69 20.0056 0.0291 -185.2 15.2 
23 33 15.673  0 47 34.19 20.7007 0.0370 -220.1 27.6 
23 33 15.756 -0 09 26.10 20.4307 0.0313 -179.1 18.5 
23 33 18.523  0 51 21.07 19.7824 0.0194  -26.4 24.3 
23 33 32.688  0 21 55.44 19.2982 0.0207  -85.6 10.3 
23 33 40.283 -0 33 41.74 20.9270 0.0419 -158.5 18.7 
23 33 40.482  0 44 30.01 20.8849 0.0437 -118.2 25.1 
23 33 42.556 -0 44 19.69 19.6895 0.0234 -229.2 16.0 
23 33 42.995 -0 22 25.70 19.9855 0.0192 -145.4 13.6 
23 33 43.325 -0 13 17.11 20.0299 0.0200 -107.0 12.2 
23 33 44.897 -0 42 38.94 20.2292 0.0279 -142.1 16.6 
23 33 49.916 -0 22 34.55 19.6483 0.0164 -195.1 10.7 
23 33 51.654  0 52 45.03 20.2571 0.0233  -34.7 13.1 
23 33 56.817 -0 34 05.09 19.5497 0.0211   22.3  8.0 
23 33 58.870 -0 48 12.33 21.0241 0.0434 -171.6 30.4 
23 34 05.723 -0 07 42.69 20.0021 0.0254   27.7 11.2 
23 34 15.391 -0 37 27.82 21.0827 0.0450 -161.1 19.7 
23 34 23.576 -0 47 28.92 19.6943 0.0231   29.3 10.3 
23 34 25.066 -0 28 38.06 19.7350 0.0211   18.9 13.1 
23 34 25.519 -0 27 48.28 20.6134 0.0329 -258.9 23.6 
23 34 43.646 -0 45 42.19 19.0583 0.0206 -246.8  8.1 
23 34 44.361 -0 21 39.73 19.2542 0.0183 -212.0  5.7 
23 34 49.311 -0 43 41.98 19.9928 0.0250 -245.9 11.1 
23 34 50.993 -0 38 47.37 21.0632 0.0423   83.0 22.4 
23 34 55.271 -0 39 38.50 20.6855 0.0326 -200.0 17.4 
23 35 02.852 -0 51 16.33 20.8928 0.0404  137.8 27.5 
23 35 05.914 -0 30 44.74 20.2079 0.0251  -72.8 16.9 
23 35 19.572 -0 17 21.77 19.7645 0.0228 -171.8 15.6 
23 35 20.931 -0 22 32.64 19.0785 0.0201 -176.1  7.2 
23 35 22.250 -0 34 46.45 20.1548 0.0252 -119.1 11.6 
23 35 38.063 -0 25 28.41 20.5317 0.0305 -233.2 13.1 

